A tree-based varying coefficient model

The paper introduces a tree-based varying coefficient model (VCM) where the varying coefficients are modelled using the cyclic gradient boosting machine (CGBM) from Delong et al. (2023). Modelling the coefficient functions using a CGBM allows for dimension-wise early stopping and feature importance scores. The dimension-wise early stopping not only reduces the risk of dimension-specific overfitting, but also reveals differences in model complexity across dimensions. The use of feature importance scores allows for simple feature selection and easy model interpretation. The model is evaluated on the same simulated and real data examples as those used in Richman and W\"uthrich (2023), and the results show that it produces results in terms of out of sample loss that are comparable to those of their neural network-based VCM called LocalGLMnet.

==> data/real_feature_importance.csv <==
feature,beta,value
0,0,0.09
0,1,0.0
0,2,0.0
0,3,0.0
0,4,0.0
0,5,0.0
0,6,0.02
0,7,0.02
0,8,0.0
1,0,0.0
1,1,0.39
1,2,0.0
1,3,0.0
1,4,0.0
1,5,0.0
1,6,0.1
1,7,0.08
1,8,0.0
2,0,0.0
2,1,0.0
2,2,0.0
2,3,0.0
2,4,0.1
2,5,0.21
2,6,0.0
2,7,0.01
2,8,0.01
3,0,0.88
3,1,0.0
3,2,0.25
3,3,0.28
3,4,0.0
3,5,0.09
3,6,0.33
3,7,0.13
3,8,0.11
4,0,0.0
4,1,0.61
4,2,0.75
4,3,0.72
4,4,0.9
4,5,0.71
4,6,0.55
4,7,0.6
4,8,0.72
5,0,0.0
5,1,0.0
5,2,0.0
5,3,0.0
5,4,0.0
5,5,0.0
5,6,0.0
5,7,0.0
5,8,0.0
6,0,0.0
6,1,0.0
6,2,0.0
6,3,0.0
6,4,0.0
6,5,0.0
6,6,0.0
6,7,0.0
6,8,0.0
7,0,0.03
7,1,0.0
7,2,0.0
7,3,0.0
7,4,0.0
7,5,0.0
7,6,0.0
7,7,0.14
7,8,0.0
8,0,0.0
8,1,0.0
8,2,0.0
8,3,0.0
8,4,0.0
8,5,0.0
8,6,0.0
8,7,0.01
8,8,0.15


==> data/real_mu_hat.csv <==
index,y,Intercept,GLM,GBM,TVCM
0,0.03390770270360479,0.0736308069112474,0.03256419850328279,0.03350218254774857,0.02209753609119633
135,0.029040067134129804,0.0736308069112474,0.03320230740429262,0.03412425558600673,0.02290400136402783
270,0.02791603639186802,0.0736308069112474,0.03350204037922586,0.034603590819433594,0.02355921456978077
405,0.03488720034323257,0.0736308069112474,0.03390273035039474,0.0349878479643624,0.02412635358817794
540,0.033024316287844364,0.0736308069112474,0.03455242790140624,0.035692515815721665,0.02502260895819971
675,0.03080685313771916,0.0736308069112474,0.035231786971801266,0.03668523681681168,0.0261897945012073
810,0.03205759982937867,0.0736308069112474,0.03580208295432029,0.037396385384436084,0.02704909605720493
945,0.029144162650999634,0.0736308069112474,0.03614451575660225,0.03806850568032526,0.02776714148563678
1080,0.02889971650079027,0.0736308069112474,0.03664556824209511,0.03863023221130541,0.02839069055472762
1215,0.029054635751629466,0.0736308069112474,0.03704611261914134,0.03902092506211736,0.028963405886015554
1350,0.027428033842831566,0.07363080691124739,0.037523881907046426,0.039453689248886106,0.02949366866479301
1485,0.026149691144875822,0.0736308069112474,0.03776658537239912,0.03978409514990703,0.029981729520981024
1620,0.02922725180901024,0.0736308069112474,0.038126953610248586,0.04007035801259617,0.030437701803272533
1755,0.027791659744601238,0.0736308069112474,0.038444475754287014,0.040462615351205704,0.030865190577330375
1890,0.028233355925231206,0.0736308069112474,0.03864308643732727,0.04076414740627071,0.031266099984731836
2025,0.026815129553707323,0.0736308069112474,0.038954887807883,0.040999541959782324,0.031645181200159286
2160,0.026968601564891063,0.0736308069112474,0.03912803785001066,0.04126469775048521,0.031998083659329796
2295,0.02404492583533506,0.0736308069112474,0.03924080060813692,0.04159994997686067,0.03233548148344117
2430,0.022328430207583835,0.0736308069112474,0.03958761419543984,0.04181322024620478,0.03265421797256626
2565,0.016198426155716185,0.0736308069112474,0.03985795358790483,0.04215650977076922,0.03296083006287783
2700,0.016583721837827355,0.07363080691124739,0.03990050689026773,0.042259238258815,0.033256079139927494
2835,0.018024336537718295,0.0736308069112474,0.04022622570216502,0.042454119810291006,0.033534098066978275
2970,0.024131334503531752,0.0736308069112474,0.04039210733110611,0.042709745598646424,0.03380067038645608
3105,0.025828258283151478,0.0736308069112474,0.04050033123215313,0.042839529903866976,0.034059548641267305
3240,0.027975417200415038,0.0736308069112474,0.04065103892705978,0.04304192782677223,0.03430988919087678
3375,0.03781827501896738,0.0736308069112474,0.040905655391590516,0.04309374165493367,0.03455221547630257
3510,0.036243812262037434,0.0736308069112474,0.041072183126222156,0.04318886423478535,0.034787965892990005
3645,0.03624780980327305,0.0736308069112474,0.041243955974746706,0.04348278608051184,0.03501066730840604
3780,0.03866284600069402,0.0736308069112474,0.041583885696439504,0.04355443915269239,0.03523439957679848
3915,0.03166109272406403,0.0736308069112474,0.04156822818419214,0.04370163708674021,0.03545477288801934
4050,0.035133759867970564,0.0736308069112474,0.041635801165169746,0.04401977604892659,0.035667986811548695
4185,0.03331938080773166,0.0736308069112474,0.04193566757290651,0.04409097004263221,0.035878282838946285
4320,0.03601935432141324,0.0736308069112474,0.04213275072619899,0.04432666013901384,0.036084801605188885
4455,0.028705381801400334,0.0736308069112474,0.04229635581717228,0.04464145811236351,0.03628474157968711
4590,0.02517406944355106,0.0736308069112474,0.042292429993226875,0.04479975726504782,0.03648099242866254
4725,0.026835462164433718,0.0736308069112474,0.042511256787387534,0.04492657438972647,0.036675048886421494
4860,0.025241366045810235,0.0736308069112474,0.042694527205414216,0.04499974860921891,0.036866131930781816
4995,0.024987854889420447,0.0736308069112474,0.042951670942104996,0.04519918022649637,0.037056109245347975
5130,0.0248234467135335,0.0736308069112474,0.04308209268463571,0.04528974660364136,0.03724304603407316
5265,0.028042738826364464,0.0736308069112474,0.043012975134318794,0.045582638323743756,0.03742614641291621
5400,0.027937409472192264,0.0736308069112474,0.04308196194317183,0.045535422639059145,0.03760331577842886
5535,0.03401493858540213,0.0736308069112474,0.043253699792398986,0.04551606009591423,0.03777719605843543
5670,0.034457072360236506,0.0736308069112474,0.043386861162993465,0.04546462837595585,0.0379482239742912
5805,0.03121553802790802,0.0736308069112474,0.04354424329369938,0.045776076885391426,0.038115962783337995
5940,0.03286150425853592,0.0736308069112474,0.04363595736533704,0.04589661009713862,0.03828259417898029
6075,0.03261384391996579,0.0736308069112474,0.04378408054297716,0.04594398412799948,0.03844761243485835
6210,0.0377357849224283,0.0736308069112474,0.043930298649068604,0.046100969627626914,0.03860986432732917
6345,0.03567846540087503,0.0736308069112474,0.04411151321860073,0.04631139815687135,0.03877067335506958
6480,0.03245853497911396,0.0736308069112474,0.04425640672273469,0.04648992038367652,0.03893264333910883
6615,0.03736660285885909,0.0736308069112474,0.04422668615903073,0.046729155113922276,0.039091850970533464
6750,0.038984681746287476,0.0736308069112474,0.04435602171066174,0.04684475034410314,0.03924873285497807
6885,0.0374620497031182,0.0736308069112474,0.04450583701546962,0.047011043601155836,0.039404601748025576
7020,0.03773163163285525,0.0736308069112474,0.04469923002342808,0.047107517341891135,0.039555913025779696
7155,0.03845254412612936,0.0736308069112474,0.04474149527580898,0.047217356703477424,0.0397068515347792
7290,0.04363773100224826,0.0736308069112474,0.0448035576207654,0.04717602059483191,0.03985767243587916
7425,0.03955985260833409,0.0736308069112474,0.045005743840579156,0.047413072068320385,0.04000622973616469
7560,0.037915498296491774,0.0736308069112474,0.0452323412897134,0.04742559822757087,0.04014933610467908
7695,0.04361585951018827,0.0736308069112474,0.04532299523544315,0.047416418518347485,0.040291309061499476
7830,0.04282549471289773,0.0736308069112474,0.045274981641457455,0.047576221992905635,0.040431374273029
7965,0.041263520224347976,0.0736308069112474,0.04550324890842738,0.047663268897840116,0.04056954205144834
8100,0.04404825431077547,0.0736308069112474,0.045728033334002945,0.04788473173820212,0.04070881565324943
8235,0.03613562366145777,0.0736308069112474,0.045982525633273846,0.04796371253663932,0.0408469647970246
8370,0.03446418897208104,0.0736308069112474,0.04601864833945933,0.04798600412414877,0.04098462672176088
8505,0.037653227217193296,0.0736308069112474,0.04615196925127479,0.047933433916294246,0.04112187683135743
8640,0.035081253379040604,0.0736308069112474,0.04622353195428324,0.04796895330800506,0.041260781123870306
8775,0.03197422707362233,0.0736308069112474,0.04619388992300454,0.04801864513355345,0.04139929098347343
8910,0.033332219958285704,0.0736308069112474,0.046465106307240565,0.04814048026324065,0.041536893517767064
9045,0.03530500833721613,0.0736308069112474,0.046423169903727635,0.04817494608460085,0.04167255579908737
9180,0.037358159755217835,0.0736308069112474,0.04622935527779299,0.04835437560731795,0.04180601645177917
9315,0.0428847207075429,0.0736308069112474,0.046326713098143096,0.04851644708349431,0.041937197826891114
9450,0.03787945631356486,0.0736308069112474,0.046367284496489,0.04848447447249099,0.04206765280292146
9585,0.045664929018688113,0.0736308069112474,0.04664361064265621,0.048660311549402396,0.042194642381535225
9720,0.047470223585413536,0.0736308069112474,0.04676256357658547,0.04871714406716156,0.04231952601863705
9855,0.05004922348725658,0.0736308069112474,0.046761934096826434,0.04873691702621989,0.042443520256915675
9990,0.04737377930704843,0.0736308069112474,0.04686344477142254,0.04870310789997331,0.042565881669143164
10125,0.04742315696510804,0.0736308069112474,0.04698041526743155,0.04877536652810214,0.04268900579307302
10260,0.039335050525639056,0.0736308069112474,0.04721022366772464,0.04867892033909318,0.042812381376252755
10395,0.043075785023608634,0.0736308069112474,0.04739399202398838,0.04874927936810879,0.04293736443740929
10530,0.03619908775510314,0.0736308069112474,0.04738917668733125,0.048834567706527415,0.0430630518501284
10665,0.03595790501883422,0.0736308069112474,0.04727122301014411,0.04880820504208032,0.0431892627870652
10800,0.036300465645384715,0.0736308069112474,0.04737306071469614,0.04878567743614589,0.043315949506774844
10935,0.034572136874784345,0.0736308069112474,0.04754858808987311,0.04902757109720147,0.043442820257394696
11070,0.030950897675901347,0.0736308069112474,0.047707750167366204,0.04911839735635546,0.04356852644948869
11205,0.02961956139285692,0.0736308069112474,0.047911190100977295,0.04924287515425742,0.04369247153262065
11340,0.03239328178321255,0.0736308069112474,0.0481132131528751,0.049518093776840154,0.04381481073767558
11475,0.022557353179475007,0.0736308069112474,0.048076636741282194,0.0495522911850351,0.04393335090171024
11610,0.027498981591515533,0.0736308069112474,0.0482142845817164,0.04963435567694565,0.044053094320456
11745,0.021008893222841846,0.0736308069112474,0.048598583486649236,0.04976896441280918,0.044173001437516665
11880,0.022572333036145312,0.0736308069112474,0.048648903004613823,0.0497856040757259,0.044290156380507595
12015,0.025910927310622528,0.0736308069112474,0.04864859699599328,0.05001671276688099,0.04440693544508912
12150,0.029201467626402088,0.0736308069112474,0.0484509321620013,0.050100984168950424,0.04452470636030821
12285,0.03367149998723062,0.0736308069112474,0.04852030456310008,0.049962694470469596,0.04463995941135242
12420,0.03864750683832361,0.0736308069112474,0.04865713119789757,0.04999194105918767,0.04475486405778529
12555,0.043983639787822014,0.0736308069112474,0.048743311302018,0.05006093026955799,0.04486875595838746
12690,0.04978651217606878,0.0736308069112474,0.04878055940847774,0.050114714001500534,0.04498095526408737
12825,0.04949283893748462,0.0736308069112474,0.048883608117155426,0.050349418196047296,0.04509489320748476
12960,0.051523406155325954,0.0736308069112474,0.04889406186332991,0.050490777287081845,0.04520792259666094
13095,0.05456274360486102,0.0736308069112474,0.049014994460768534,0.0505810546676604,0.045319867689219806
13230,0.05644157397420404,0.0736308069112474,0.04902968469862275,0.05070045703452889,0.04543317611322009
13365,0.058320155018493226,0.0736308069112474,0.04918251807593372,0.050632409144613866,0.04554837580957697
13500,0.059509811434597125,0.0736308069112474,0.0491421854651151,0.050789051806221924,0.04566501591731653
13635,0.05719370176921016,0.0736308069112474,0.04922058105528388,0.0507812662444168,0.04578191831620423
13770,0.053872950436802416,0.0736308069112474,0.0491606618117849,0.05088981950636286,0.04589818106715184
13905,0.05080196608336923,0.0736308069112474,0.04934785532444315,0.05101902098352524,0.046013712396373564
14040,0.058822124430660164,0.0736308069112474,0.04964952717779606,0.05098074651551246,0.046129808233329885
14175,0.056646688433774364,0.0736308069112474,0.04975236932942758,0.05120719317577604,0.04624482312411075
14310,0.05498984877548468,0.0736308069112474,0.04976159267086734,0.05135516620468159,0.046357192385305654
14445,0.05728594413221361,0.0736308069112474,0.05011041791172275,0.05156164105446713,0.04646914289585644
14580,0.05655388381187939,0.0736308069112474,0.050283356458830177,0.05170614494668914,0.04658113361990946
14715,0.059428390655803826,0.0736308069112474,0.05050521630161989,0.05188273224584094,0.0466923886778897
14850,0.05607270772706445,0.0736308069112474,0.05068101393647022,0.051789877855059646,0.04680332126573318
14985,0.05488794765049576,0.0736308069112474,0.05067596365768862,0.051955356362707455,0.04691351851495913
15120,0.043433930238824386,0.0736308069112474,0.050782567882725435,0.05189107515581445,0.0470265200911305
15255,0.04358396984795926,0.07363080691124739,0.050858125194595455,0.051990963677875646,0.04713963812767488
15390,0.047792828191505404,0.0736308069112474,0.050837303533308356,0.05184157673904314,0.047252308238834466
15525,0.04671988720119661,0.0736308069112474,0.05082964670037285,0.05193741739607545,0.0473645585715
15660,0.03692732746358726,0.0736308069112474,0.050909038026907764,0.0520203147764991,0.047476689918752306
15795,0.03871092734161515,0.0736308069112474,0.05095568437474235,0.052283241243525694,0.04758924050478646
15930,0.041001286832656095,0.0736308069112474,0.05089271138517014,0.05227461551446139,0.047702513408902324
16065,0.03741935426535496,0.0736308069112474,0.05091793853795156,0.052368083117112364,0.047814723222041874
16200,0.0355786847281661,0.0736308069112474,0.05081178274098481,0.052389522301860315,0.047926593858912896
16335,0.03656057740777796,0.0736308069112474,0.051079052375324355,0.05243041037820517,0.0480413895073545
16470,0.03327851785916298,0.0736308069112474,0.051236197471839696,0.052582542503565026,0.048154259418951836
16605,0.033342980101340514,0.07363080691124739,0.05130978667847281,0.052728159020416866,0.048266679977854214
16740,0.03142644211040577,0.0736308069112474,0.05144610125634069,0.052690557701777975,0.04837717948281476
16875,0.0382659591979018,0.0736308069112474,0.051546636986073535,0.05290495949818562,0.04848733836578023
17010,0.03527578916873516,0.0736308069112474,0.05165056934070031,0.05312795623044922,0.04859509003062747
17145,0.039220910353968276,0.0736308069112474,0.05155844611808447,0.053296672021076755,0.0487033265349867
17280,0.034734607274218496,0.0736308069112474,0.05154847165025979,0.05329169015877442,0.04881103681074101
17415,0.037304690271439185,0.0736308069112474,0.05144890280664419,0.053371376962216825,0.04892027429760341
17550,0.04295266382295371,0.0736308069112474,0.051312925365021876,0.05330034594800521,0.049030546285639784
17685,0.04521589969663046,0.0736308069112474,0.051355935350733024,0.053316489934566294,0.049141006950731564
17820,0.04354473108991489,0.0736308069112474,0.05149592365806392,0.0533981560571661,0.049252599536238825
17955,0.044694944128797195,0.07363080691124739,0.05166761532700999,0.053446108522344535,0.04936581679362554
18090,0.05477954633759349,0.0736308069112474,0.0518675486799715,0.05347356766848911,0.04947827047706146
18225,0.05813952391916184,0.0736308069112474,0.05207508907610173,0.0538258511870749,0.04958982669107904
18360,0.06219607767032584,0.0736308069112474,0.05232715808627009,0.054033057819549604,0.04970081347527071
18495,0.06234137971481653,0.0736308069112474,0.05254215977833427,0.054273655880126476,0.04981303355627202
18630,0.06069299590223073,0.0736308069112474,0.05264892704796881,0.05421604887902109,0.04992565969478148
18765,0.06250650435192198,0.0736308069112474,0.052760284693358576,0.05427266939526335,0.05004029137640917
18900,0.05918469924098751,0.0736308069112474,0.052789569647794736,0.054215541100668514,0.0501537931686349
19035,0.05730432118623896,0.0736308069112474,0.05300559079218736,0.054178350092055426,0.050267252160526826
19170,0.04564817144787347,0.0736308069112474,0.05300172170098191,0.05422955171133515,0.050381441093497174
19305,0.04465038798349508,0.07363080691124739,0.053137640660707225,0.05419999420409232,0.050495406133329195
19440,0.03575223693381826,0.0736308069112474,0.05317409468375069,0.05426287035761265,0.050609477812816876
19575,0.04818611750116881,0.0736308069112474,0.05337570944445848,0.054388185925409366,0.050722768810972284
19710,0.04457107361117896,0.0736308069112474,0.05350588099946095,0.05451066171684575,0.050836592988253035
19845,0.045911906475585094,0.0736308069112474,0.05357009609824143,0.054548298331793366,0.05095105045658073
19980,0.04739789139995141,0.0736308069112474,0.053661094765445304,0.054541791920181194,0.051067882928676325
20115,0.043901018575534106,0.0736308069112474,0.053645953357663125,0.05468134518820642,0.05118647216078139
20250,0.04464319430727256,0.0736308069112474,0.05372046977907606,0.0547535159121868,0.05130669244283266
20385,0.042575449445808704,0.0736308069112474,0.05387688274138707,0.05475848166446449,0.05142892826860657
20520,0.03435507655816262,0.0736308069112474,0.053901418185824015,0.05485721081623453,0.05155269429450416
20655,0.027872969084234398,0.0736308069112474,0.05383160348926234,0.054946495098719544,0.051675278928748535
20790,0.028050929871120175,0.0736308069112474,0.05400929532214903,0.05507983362392132,0.05179694490353052
20925,0.026460109366471352,0.0736308069112474,0.05404582148418436,0.05533016367850779,0.051915174816557885
21060,0.027808365851224218,0.0736308069112474,0.05425065099808331,0.055450174605569995,0.052031480246603555
21195,0.026143204456948444,0.0736308069112474,0.05445556427754115,0.0551359374689952,0.05214673835501
21330,0.025043575756202717,0.0736308069112474,0.054642735785135135,0.05520157473204639,0.052259201348511156
21465,0.03167826878770905,0.0736308069112474,0.05469405406612063,0.054987366516883227,0.05236892152558862
21600,0.03668115441012224,0.0736308069112474,0.05480872002919983,0.055217597738929786,0.05247985355450842
21735,0.04551992597362895,0.0736308069112474,0.054894246174426425,0.05536046944411982,0.052590014917763855
21870,0.047916036530439236,0.0736308069112474,0.05485883243004446,0.0554173010148003,0.05270205250049503
22005,0.05257898559699983,0.0736308069112474,0.05507621751181586,0.05571378998117274,0.052816555574812456
22140,0.05677237770245081,0.0736308069112474,0.05491694012042628,0.055932938658308735,0.05292976789070987
22275,0.05846999657360306,0.0736308069112474,0.05488908354063359,0.056230125658239635,0.053044121801108096
22410,0.054987429485605394,0.0736308069112474,0.05505072422610872,0.05643930633322604,0.05316103324746948
22545,0.04992149011688942,0.0736308069112474,0.055246547786287833,0.0564247117767003,0.05327602637095392
22680,0.051343849688062014,0.0736308069112474,0.05518158262475421,0.056131038509808606,0.053388954510768485
22815,0.05020809368896847,0.0736308069112474,0.055225096478126366,0.05620784833474323,0.05350108715423124
22950,0.0472400561400417,0.0736308069112474,0.055217198505772856,0.05633138746988718,0.053612329772822286
23085,0.044726499477078324,0.0736308069112474,0.055143771954233194,0.05629052536182682,0.053721003963081757
23220,0.042854908873619514,0.0736308069112474,0.05521250646845125,0.05640343884487251,0.0538274847712986
23355,0.03688217460481968,0.0736308069112474,0.05518278824476709,0.05642259953647617,0.0539300677880866
23490,0.0344806440559002,0.0736308069112474,0.055546925404020904,0.056758496494084855,0.054030880159781004
23625,0.03114874789029856,0.0736308069112474,0.05572600832324122,0.05708221086260119,0.05413344691815974
23760,0.032879757977677886,0.0736308069112474,0.055827111677813256,0.05728791343472115,0.05423665993529924
23895,0.030710655505630607,0.0736308069112474,0.055963364980170696,0.057155335487445516,0.054339679207814594
24030,0.029035277989089222,0.0736308069112474,0.05615372508843682,0.05728798451956378,0.0544440526885284
24165,0.03089095124909972,0.0736308069112474,0.05631847623240209,0.057323853914342845,0.054551714817656694
24300,0.032947543452907596,0.0736308069112474,0.056507365640796746,0.057574618460428106,0.054662448377298806
24435,0.038811837342133775,0.0736308069112474,0.05645751311295761,0.05766172585023878,0.054775456449053975
24570,0.046523725240177206,0.0736308069112474,0.05642175512023339,0.05764112503341006,0.05488812025191482
24705,0.046334735475588265,0.0736308069112474,0.05661235550328693,0.057552242039569775,0.05499964744017344
24840,0.04525846791636207,0.0736308069112474,0.05666851288656546,0.05788327637992083,0.055111845672468074
24975,0.051140389657150426,0.0736308069112474,0.05687778820429451,0.05814973400848478,0.05522374729374233
25110,0.04724986909993035,0.0736308069112474,0.056837613454597244,0.05817835495445268,0.05533569482327936
25245,0.049520275485649246,0.0736308069112474,0.056978933150799195,0.05816155348835426,0.05544739149975142
25380,0.05984967113026564,0.0736308069112474,0.05719111574023916,0.05809368206484956,0.05555901097258599
25515,0.05808009471545146,0.0736308069112474,0.05710674688650092,0.05832934921268035,0.05567118728558698
25650,0.06071265802664982,0.0736308069112474,0.057172316588342834,0.05833167371839682,0.05578300403162737
25785,0.058068230903949816,0.0736308069112474,0.057229914227757715,0.05835165624427271,0.05589410496543817
25920,0.06326820191537814,0.0736308069112474,0.05738454382212565,0.058252969271211895,0.05600435800257679
26055,0.06551816735342489,0.0736308069112474,0.05750244930876875,0.058135766982910855,0.05611418980844256
26190,0.06990890117022162,0.0736308069112474,0.057654123843436225,0.05795507274754473,0.056223904003504174
26325,0.06056734776435932,0.0736308069112474,0.057775206191591905,0.05799100913841146,0.056332398382238254
26460,0.06295534618667141,0.0736308069112474,0.057780523715892616,0.05811834821337374,0.05643911746731583
26595,0.06045438254839142,0.0736308069112474,0.058011628638750715,0.0581592922395207,0.05654804256092424
26730,0.06413134160207908,0.0736308069112474,0.0580827350536664,0.05797950170277975,0.05665719184117633
26865,0.05969266613204462,0.0736308069112474,0.05826669545275553,0.0579464991105608,0.056769858609522716
27000,0.0683095435058794,0.0736308069112474,0.0582349545057564,0.057978340251971835,0.0568854355939456
27135,0.07291284166248613,0.0736308069112474,0.058465264249883436,0.058417542767644194,0.05699983156811743
27270,0.06730340904240076,0.0736308069112474,0.05849050313639302,0.058670156698429614,0.057114665409890575
27405,0.05740039201231211,0.0736308069112474,0.05885208611625623,0.05861122238475943,0.05723166436380652
27540,0.05891286640233628,0.0736308069112474,0.0591884747206402,0.05868352412408169,0.057347477209659714
27675,0.052247187035825024,0.0736308069112474,0.05929814017178006,0.05893616379912779,0.05746132490634642
27810,0.051424336097842104,0.0736308069112474,0.059266949134114386,0.05913678288698828,0.0575759431867808
27945,0.051717141354299175,0.0736308069112474,0.05937563103703313,0.059161706399268515,0.05768843896105973
28080,0.05189175496889544,0.0736308069112474,0.05947381968753814,0.05913199887937602,0.05780090697899444
28215,0.04833299885756317,0.0736308069112474,0.05968176990975827,0.05920683496558426,0.05791295611340112
28350,0.046646991485471107,0.0736308069112474,0.05972643851212292,0.059141554805370464,0.058024714076030874
28485,0.045305844784215704,0.0736308069112474,0.05950606653483651,0.05944970372225946,0.058137317469575886
28620,0.04112434126444763,0.0736308069112474,0.05952757260398421,0.059295036259268664,0.05825284779523551
28755,0.045254821140071476,0.0736308069112474,0.05982876471340678,0.059795584299249575,0.058368499717726396
28890,0.044733536659853655,0.0736308069112474,0.0600346860049838,0.05997362841364517,0.058483566613397396
29025,0.046689368410647025,0.0736308069112474,0.060136794663939765,0.05998731380241111,0.05859915103063747
29160,0.03967012579169662,0.0736308069112474,0.06024788516193278,0.0602114312371425,0.058715875211247985
29295,0.043470404849749796,0.0736308069112474,0.060255928881972814,0.060600331950895786,0.05883399020715116
29430,0.04170147494778763,0.0736308069112474,0.060468687965341335,0.06047318774314516,0.05895173723407989
29565,0.045953703890735324,0.0736308069112474,0.06064523359302885,0.06079023603433971,0.05907126457467987
29700,0.049219352967283816,0.0736308069112474,0.06057325010588871,0.06068032878238311,0.059191077658314425
29835,0.045449442280457886,0.0736308069112474,0.060713568023988605,0.06087864157569703,0.05931029933087213
29970,0.043753437423491526,0.0736308069112474,0.06088284437412232,0.06088698105752694,0.05942822197249423
30105,0.04373958985888946,0.0736308069112474,0.06092699930448417,0.061173700107611424,0.05954557356433684
30240,0.04368332808894168,0.0736308069112474,0.06112674567077924,0.06092408247845129,0.059663705835472154
30375,0.0467728268834925,0.0736308069112474,0.06111253789604199,0.06117357875674507,0.05978039904645719
30510,0.05369930356503054,0.0736308069112474,0.06132556196883933,0.06127008332929222,0.05989781565798124
30645,0.050092811104434594,0.0736308069112474,0.06143714642737599,0.06126650685011481,0.06001480059159249
30780,0.0564480673147257,0.0736308069112474,0.06133816648086171,0.06140071509528607,0.06013230585610826
30915,0.05231901393312551,0.0736308069112474,0.061363633908863055,0.06136284304400162,0.06024998744844385
31050,0.057826750049713,0.0736308069112474,0.061536376890396725,0.061358681878698904,0.06037042501932065
31185,0.06603572166078968,0.0736308069112474,0.06158491373967488,0.061629583927542884,0.06049206277086299
31320,0.067396398086484,0.0736308069112474,0.06167882881501225,0.06164026385781483,0.06061659596628563
31455,0.06499497459685229,0.0736308069112474,0.06195000698290891,0.061568729789407514,0.06074129735707182
31590,0.06020251333579082,0.0736308069112474,0.0619837777191268,0.06154954204382396,0.060864790298122876
31725,0.0682262865350406,0.0736308069112474,0.06202172441864506,0.06188233202556446,0.06098762119046013
31860,0.05287600366475169,0.07363080691124739,0.062122171076377734,0.061747850597505156,0.0611110626713751
31995,0.05869971166620011,0.0736308069112474,0.06214470230998426,0.06184931444126716,0.06123430094060801
32130,0.06310655578081412,0.0736308069112474,0.06230479771742373,0.06186776481011796,0.06135947637061409
32265,0.0652167168653022,0.0736308069112474,0.06241810821099509,0.0621722146803782,0.061484355693806024
32400,0.07347792481526036,0.0736308069112474,0.06249237500296318,0.06247529414824577,0.06161124287670541
32535,0.0735516228023261,0.0736308069112474,0.06258705859948906,0.06287096221255083,0.06173992194135269
32670,0.07013126262819383,0.0736308069112474,0.0627740247198661,0.06285688589351435,0.061870877333797196
32805,0.06623595660379183,0.0736308069112474,0.06304798898221434,0.06288219649737631,0.06200426280852657
32940,0.0715581522143032,0.0736308069112474,0.06321598476988097,0.06308049235943293,0.0621402126728598
33075,0.06364956291048879,0.0736308069112474,0.06342353058679413,0.06329302915441315,0.062276620223489176
33210,0.06316149806934755,0.07363080691124739,0.06338846738196868,0.06353845679173195,0.06241400452095057
33345,0.055428592375479646,0.0736308069112474,0.0636642913389244,0.0637199145809947,0.06254981826114503
33480,0.05559726300235673,0.0736308069112474,0.06361725688387053,0.06373024298012916,0.06268492492868653
33615,0.053911075409773475,0.0736308069112474,0.06381049085913171,0.06367909212470402,0.06281968769449238
33750,0.06446099511679305,0.0736308069112474,0.06394126613101013,0.06382408401072265,0.06295845781455263
33885,0.05911909573477475,0.0736308069112474,0.06393779149802412,0.06405197503647249,0.06309680016027897
34020,0.057431399396347914,0.0736308069112474,0.06410028149295248,0.06399038471568756,0.0632359005064307
34155,0.06334577119122115,0.0736308069112474,0.06415228483928155,0.06397969717205906,0.0633726834981335
34290,0.05515548883219683,0.0736308069112474,0.06424394010944615,0.0640728362360956,0.06350728677807871
34425,0.05546658196268192,0.0736308069112474,0.06420145499413807,0.06390041748980921,0.06364072463699386
34560,0.06068962321896654,0.07363080691124739,0.06438963348259846,0.06414824069846864,0.06377632459821451
34695,0.050641589015472006,0.0736308069112474,0.06471932107088392,0.06464966204489325,0.0639083604848205
34830,0.06274586197588038,0.0736308069112474,0.06477944099103883,0.06446426296305484,0.064038920708554
34965,0.06489301980581122,0.0736308069112474,0.06473662918712975,0.06464021570032534,0.06417068511480113
35100,0.06095303186871904,0.0736308069112474,0.0649352627329264,0.06498911262698229,0.06430266437385827
35235,0.06477325555116208,0.0736308069112474,0.0649716411335381,0.06488668685387863,0.06443579191985056
35370,0.0686454964334103,0.0736308069112474,0.06520954558363104,0.06493915709489888,0.06456881602352518
35505,0.06674644772374692,0.0736308069112474,0.06571266866139808,0.0649543404734297,0.06470273178652695
35640,0.06451705753922796,0.0736308069112474,0.06584898494556041,0.0650773300268572,0.06483677059076232
35775,0.06189723548429872,0.0736308069112474,0.06606069955859342,0.06527777754550765,0.06497154964618317
35910,0.053768680848092824,0.07363080691124739,0.06610080235173357,0.06557899579493533,0.06510725155069058
36045,0.052879219565601716,0.0736308069112474,0.06654940689131476,0.06561948514901327,0.06524378538512368
36180,0.04921865490343541,0.0736308069112474,0.06691059546203071,0.065896949406321,0.06538133133442461
36315,0.04991402927758557,0.0736308069112474,0.06703771847590864,0.06599021707538752,0.06552117865591323
36450,0.05248155771507887,0.0736308069112474,0.066820845152787,0.06624414291611155,0.0656644265215108
36585,0.06211798334224849,0.0736308069112474,0.06683384337257235,0.06627812215940863,0.06580910243724285
36720,0.06383409242711231,0.0736308069112474,0.06701099810364192,0.06648631700201708,0.06595643249180802
36855,0.06118947131872134,0.0736308069112474,0.06695575757772596,0.06623185267243399,0.06610876082678932
36990,0.0602274047328078,0.0736308069112474,0.0671559092293106,0.0663687095515527,0.06625962549100195
37125,0.0635079024630166,0.0736308069112474,0.06719390970248253,0.06631246323494004,0.06641146767662333
37260,0.056798395411386926,0.07363080691124739,0.0675565757864712,0.06666036215408049,0.06656379888754492
37395,0.05665311008080963,0.0736308069112474,0.06785151978642313,0.06697456817752406,0.06671743020618659
37530,0.0556302662784331,0.0736308069112474,0.06791766627845583,0.06694293209045608,0.06687029387505927
37665,0.053673504591525714,0.0736308069112474,0.06811685854760996,0.06708274134032652,0.06702161980775743
37800,0.06073797861262135,0.0736308069112474,0.06843803114999386,0.0672583342552048,0.06717081638797454
37935,0.06762917382925569,0.0736308069112474,0.0685173719017909,0.0676519836809377,0.06731992111985591
38070,0.07287624672224172,0.0736308069112474,0.06862177384449368,0.06769202488440258,0.0674679395977643
38205,0.0646236249540784,0.0736308069112474,0.06860481242337996,0.06802967515782558,0.06761961035815135
38340,0.06401313929991351,0.0736308069112474,0.0686632412798275,0.06779555931131241,0.06777136273722337
38475,0.06710890506149127,0.0736308069112474,0.06872048972155495,0.0677014707646345,0.06792415105520727
38610,0.060144330816492356,0.0736308069112474,0.06891495178131685,0.0678448959839613,0.06807875712267955
38745,0.05694821892166188,0.0736308069112474,0.06887678275981134,0.06798118098929522,0.06823673024357574
38880,0.047049704584276826,0.0736308069112474,0.06876781849949679,0.06786262820765843,0.06839226621396048
39015,0.05255283489479912,0.0736308069112474,0.06905617224003507,0.06818024103034766,0.0685485980963136
39150,0.0602936630412343,0.0736308069112474,0.06920802264150436,0.0682407656183726,0.06870804887130336
39285,0.0641815457103035,0.0736308069112474,0.06943876985893965,0.06831991179952943,0.06886915860938679
39420,0.0636327517115726,0.0736308069112474,0.0699432877047039,0.06886254779762244,0.06902896338596842
39555,0.06196264270462413,0.0736308069112474,0.07006512760864647,0.06880672842367945,0.06919091642445878
39690,0.06612491577555664,0.0736308069112474,0.0704919012171955,0.06879677675402945,0.06935342695654927
39825,0.07231387916476215,0.0736308069112474,0.07069133170533418,0.06892775457787916,0.06951591961813897
39960,0.0735701514289168,0.0736308069112474,0.07069014400042287,0.06913799122764998,0.06968084400041516
40095,0.07149251480892616,0.0736308069112474,0.07083801408335103,0.06900510652611083,0.06984351597152509
40230,0.06436736719163112,0.0736308069112474,0.07043085877065138,0.06884512826737244,0.0700061345236046
40365,0.07090873071730978,0.0736308069112474,0.07063071408262024,0.06903226597247403,0.07016871749273876
40500,0.06564784567277013,0.0736308069112474,0.07066364723294893,0.06923800972988405,0.07033056749662003
40635,0.059610008912720405,0.0736308069112474,0.07070490267714877,0.06940411338833939,0.07048953940577861
40770,0.05385153688781903,0.0736308069112474,0.07097192411754294,0.06966548107423946,0.07065062515907021
40905,0.04678537034684583,0.0736308069112474,0.07090536421060126,0.0695318836807482,0.07081645671122447
41040,0.047545559910682926,0.0736308069112474,0.07119643620354126,0.06957253095311176,0.07098449444120987
41175,0.04772818146611339,0.0736308069112474,0.07160685242195551,0.0699935026262418,0.07115058953964691
41310,0.04951162455085674,0.0736308069112474,0.07197279023969143,0.0701403530434934,0.07131953959349205
41445,0.05398618970430047,0.0736308069112474,0.07198384378447228,0.07055333510241009,0.0714911621760269
41580,0.05612201257542421,0.0736308069112474,0.07208045222238917,0.07061348251345649,0.07166527189085634
41715,0.0613880262389062,0.0736308069112474,0.07225829842002798,0.07100649118191274,0.07184005002274764
41850,0.07469848422752166,0.0736308069112474,0.07258962346531868,0.07109223360054466,0.07201284704450878
41985,0.08565797953070778,0.0736308069112474,0.07280929161504411,0.07142904505627554,0.07218347356989477
42120,0.07812086377716419,0.0736308069112474,0.07288469435568878,0.07157059837050687,0.07235617106167638
42255,0.08848149005360578,0.0736308069112474,0.073086450053364,0.07187160437568392,0.07253380579199199
42390,0.0928283423412539,0.0736308069112474,0.07356230894239388,0.07218206264476092,0.07271314546734482
42525,0.08796015264838658,0.0736308069112474,0.07379454849064739,0.07253762562242363,0.07289827857179866
42660,0.0827835568068486,0.0736308069112474,0.0742404794285263,0.07271756242027068,0.0730893586420365
42795,0.07082476330193392,0.0736308069112474,0.07458016467378413,0.07308038226416312,0.07328268530359022
42930,0.0809415410210119,0.0736308069112474,0.07469355410237027,0.07331224342966056,0.0734806915992906
43065,0.08241688429344994,0.0736308069112474,0.07490139218272206,0.07322810125997133,0.07367934505937768
43200,0.0749002503903017,0.0736308069112474,0.07510565185905449,0.07334390955591924,0.07387864058240355
43335,0.08122350394976648,0.0736308069112474,0.07533866039941513,0.07382648318238694,0.07408082095687349
43470,0.08734186738769587,0.0736308069112474,0.07565330903885946,0.07384038981578024,0.07428436885641326
43605,0.09098191491021347,0.0736308069112474,0.07593911375146212,0.07417729202204999,0.07448468656150219
43740,0.09009088476896351,0.0736308069112474,0.07601489722471924,0.07465933288563933,0.07469206381472765
43875,0.0823563496800636,0.0736308069112474,0.07609465576285723,0.07466283405338985,0.07490313341613075
44010,0.0767872924673572,0.0736308069112474,0.07631882614063612,0.0751401758022574,0.07511767251833626
44145,0.08432000899911331,0.0736308069112474,0.07641672663632679,0.07544815098735544,0.07533268581929158
44280,0.09010015774543381,0.0736308069112474,0.07606593441179094,0.07573910989129624,0.07554516340545285
44415,0.09041587566781792,0.0736308069112474,0.07615305268464896,0.07592084938468042,0.07575900941718477
44550,0.07967461089305537,0.0736308069112474,0.07645016028020322,0.07633774920738828,0.07597168841155559
44685,0.08072394959537393,0.0736308069112474,0.07663780562665691,0.07622075537063586,0.07618553168120808
44820,0.08647315377067133,0.0736308069112474,0.07667431907042146,0.07646363128686853,0.07639908054551765
44955,0.0871570676522997,0.0736308069112474,0.07673971321755145,0.0763158940970167,0.07661879728554909
45090,0.08800043792717369,0.0736308069112474,0.0768792058090727,0.0766579136766636,0.07684346358375298
45225,0.08203949748280562,0.0736308069112474,0.07706140221510127,0.07673751030217363,0.0770755569271173
45360,0.08090335553055134,0.0736308069112474,0.0771418327927695,0.07641340219606425,0.07730522127658855
45495,0.08876309088002907,0.0736308069112474,0.07726518642694333,0.07651718677822499,0.07753733677574874
45630,0.09101184501703272,0.0736308069112474,0.07741829310401137,0.07674958346655776,0.07777163585565698
45765,0.09697215811642841,0.0736308069112474,0.07764688692858691,0.07724287821818948,0.07800527132473817
45900,0.09341547740958754,0.0736308069112474,0.07822870177765774,0.07761401777088614,0.07823441020929382
46035,0.087862593006861,0.0736308069112474,0.07889640727387759,0.07787938618486898,0.07845806795713535
46170,0.0956608200644021,0.0736308069112474,0.07909242742817056,0.07776728762952098,0.0786821896095798
46305,0.09202177692124786,0.0736308069112474,0.07945105588050662,0.07788727224273663,0.07891191484191055
46440,0.08421828232206577,0.0736308069112474,0.07972038048162292,0.07854896034405952,0.07914562306570543
46575,0.08430360279335355,0.0736308069112474,0.08001648690878188,0.07861969724298762,0.07938343076663643
46710,0.08737105155966822,0.0736308069112474,0.0802310951222472,0.07824213431971239,0.0796232765332107
46845,0.09193353488018569,0.0736308069112474,0.08036651034509336,0.0784281464375619,0.07986763755004447
46980,0.08372558982120948,0.0736308069112474,0.08021706008329293,0.0786487936164815,0.08012577610929056
47115,0.08702527111486125,0.0736308069112474,0.08051857289199785,0.07893952352353055,0.080385696803706
47250,0.08541451182948158,0.0736308069112474,0.08062415320688111,0.07947512337517186,0.08064591309343795
47385,0.09456267921446905,0.0736308069112474,0.08110259418454728,0.08035168945816881,0.08090613468356012
47520,0.09126336945457429,0.0736308069112474,0.0816624101807962,0.08047030828131209,0.08116663244621992
47655,0.08319034214075806,0.0736308069112474,0.081590811253966,0.0810232878035973,0.08142961249902506
47790,0.08039991903134137,0.0736308069112474,0.08202119832819164,0.08139378842391524,0.08169609917497014
47925,0.07735779992443305,0.0736308069112474,0.08250674188432884,0.08198596418616866,0.0819623680428833
48060,0.08706610506724816,0.0736308069112474,0.08327443175493156,0.0820403392906146,0.08222922112352084
48195,0.09693436947104803,0.0736308069112474,0.08383593932641228,0.08199953223841427,0.082503749043512
48330,0.08422104511963141,0.0736308069112474,0.08433668842511005,0.0825334006210967,0.08278071976435795
48465,0.0852749539014944,0.0736308069112474,0.08450968911950042,0.0824039158318997,0.08306113185810601
48600,0.07963551055134152,0.0736308069112474,0.08501312183884523,0.08255715722060508,0.08334267664347329
48735,0.08031302517081089,0.0736308069112474,0.08538442722958624,0.08293141812819617,0.08362751179211432
48870,0.09366258654407678,0.0736308069112474,0.08555150467651843,0.08338562772297024,0.0839092516610524
49005,0.08824925824814285,0.0736308069112474,0.08543158784070158,0.08339912251547045,0.08419156334376705
49140,0.06966659597868434,0.0736308069112474,0.08528457891032803,0.08394109395835542,0.08447909376901032
49275,0.07700255563625087,0.0736308069112474,0.08520653735415248,0.08410152330206534,0.08477236423959138
49410,0.08238032100815754,0.0736308069112474,0.08530642261543032,0.08436551810533835,0.08507432531959117
49545,0.0831925068889269,0.0736308069112474,0.08517155485211517,0.08483890039818708,0.08538366113177992
49680,0.09169262485173649,0.0736308069112474,0.08485784173657661,0.08526962704643978,0.08569482849903273
49815,0.08460381912906126,0.07363080691124739,0.08548030133775507,0.08537456951969154,0.08601006654548689
49950,0.08028223608331012,0.0736308069112474,0.08557852499016345,0.0857588561102853,0.08633181345039198
50085,0.0867050710952487,0.0736308069112474,0.08633640938134174,0.08607544317910178,0.08665764048406908
50220,0.08066380821659282,0.0736308069112474,0.08639524730105529,0.08636163284399742,0.08698784822717641
50355,0.0773012995822865,0.0736308069112474,0.08694076017833004,0.08702569413940235,0.08732452397699955
50490,0.082383197303334,0.0736308069112474,0.08755326574602668,0.08694470054747824,0.08765954640003551
50625,0.08730458112514229,0.0736308069112474,0.08834971678253062,0.08713702056066694,0.08799923408204928
50760,0.08313285857038771,0.0736308069112474,0.0885630477968189,0.08748130746401939,0.08834669155877478
50895,0.09084461312929787,0.0736308069112474,0.0886673477051364,0.08806758178900452,0.08869994540099142
51030,0.0885659322757636,0.0736308069112474,0.08907442244288195,0.08812426480389075,0.0890507471990788
51165,0.10534960133901795,0.07363080691124739,0.08922051213484486,0.08949564691480398,0.08940296179340987
51300,0.1099258953520977,0.0736308069112474,0.08946666099481725,0.08970427954187976,0.08975528522050662
51435,0.10775146981745093,0.0736308069112474,0.0901171552747017,0.0902157494385022,0.09011341708085922
51570,0.1063859644985123,0.0736308069112474,0.09057209424461614,0.09055450461507077,0.09047398426852588
51705,0.11949748806585804,0.0736308069112474,0.09116333677813483,0.09089473860982765,0.09083225187784942
51840,0.11906813596494904,0.0736308069112474,0.09173841016526794,0.09156840159919612,0.09119732340277549
51975,0.11459151982047523,0.0736308069112474,0.09235791541747132,0.09155039645769392,0.09156880276433847
52110,0.10822218716640195,0.0736308069112474,0.0929091922944742,0.09165030720284853,0.09194415116170947
52245,0.09622184494844029,0.0736308069112474,0.09386174376275508,0.09155303225287853,0.09232389769476268
52380,0.1027552805990812,0.0736308069112474,0.09431043726264127,0.09255890632013286,0.09270926733549187
52515,0.10565907504706208,0.07363080691124739,0.094833905596722,0.09299113306575933,0.09310409296929963
52650,0.08440870381622577,0.0736308069112474,0.09565493601159115,0.09316917385233947,0.09351178907704102
52785,0.09101067511806481,0.0736308069112474,0.09628395233592123,0.09347825953151126,0.093923315022679
52920,0.0888852610296926,0.0736308069112474,0.0962175458112683,0.09377287163873722,0.09433665299713431
53055,0.08747664219500526,0.0736308069112474,0.0968543682087402,0.09466387064364278,0.09475840536673293
53190,0.09049451576006046,0.0736308069112474,0.09704306342006444,0.09509709708994982,0.09517747649906054
53325,0.07893223494294237,0.0736308069112474,0.09704118482145217,0.09553623774595259,0.09559536780099485
53460,0.07913328706323641,0.0736308069112474,0.09739258143357273,0.09577123425196941,0.09601260497236186
53595,0.07319181384064377,0.0736308069112474,0.0974670420822706,0.09648206465991524,0.0964407666740071
53730,0.07538183860080978,0.0736308069112474,0.09760528711748184,0.09688511130781374,0.09687584669964029
53865,0.0767152167376125,0.07363080691124739,0.09807129601762567,0.09769957565169553,0.09732364415907195
54000,0.07747397304322963,0.0736308069112474,0.09868314195614031,0.09800978936377958,0.09778241069442468
54135,0.0835440030919388,0.0736308069112474,0.09897257109346226,0.09861031841252346,0.09825759989938575
54270,0.08658843826789857,0.0736308069112474,0.09950320447966651,0.09887928584963974,0.0987449422819875
54405,0.09129512936778639,0.0736308069112474,0.10008998997953103,0.09924603349515415,0.09923980463854913
54540,0.1107798354435409,0.0736308069112474,0.10091086403067155,0.09993070974151057,0.09975007335336519
54675,0.13074727758713567,0.0736308069112474,0.1012798862380219,0.10037736778257914,0.1002644069538206
54810,0.14154574937240252,0.0736308069112474,0.10146394918529462,0.1009243033329953,0.10078524268917749
54945,0.14547382429612749,0.0736308069112474,0.10144140162895202,0.1020466601639783,0.10130783035186501
55080,0.15172432771352443,0.0736308069112474,0.10137778581888775,0.10251098106694122,0.10183042497771015
55215,0.1518424955024965,0.0736308069112474,0.10194902802537563,0.10291212365210306,0.10236597609179524
55350,0.14279495030993047,0.0736308069112474,0.10310067442960556,0.10373207228448673,0.10290084400762889
55485,0.14688682423097532,0.0736308069112474,0.10298628278600451,0.10378016901472491,0.1034360089388179
55620,0.13186986088699953,0.0736308069112474,0.10345072677710532,0.10456940134943127,0.10396963901039742
55755,0.11697623593485829,0.0736308069112474,0.10391401140833188,0.1047184029948227,0.10450742137697397
55890,0.11369950017209488,0.0736308069112474,0.10500534297631256,0.1050951505381305,0.10504201189409072
56025,0.10558945849607938,0.0736308069112474,0.10566294563013871,0.10545842813677311,0.10558429046113692
56160,0.1172839511898977,0.0736308069112474,0.10608832848243391,0.10586871600190696,0.10612349898608414
56295,0.12274388665005134,0.0736308069112474,0.10621453134387852,0.10688765400110536,0.10667510778399729
56430,0.11197292179426416,0.0736308069112474,0.10671766170017055,0.10709807975857454,0.10723584598334551
56565,0.10345866247920436,0.0736308069112474,0.1077944291275285,0.10729736693887516,0.1078106289193553
56700,0.10658672560297085,0.0736308069112474,0.10734577781582356,0.10813264669681677,0.10839286431248567
56835,0.10676733793602251,0.0736308069112474,0.10840169999606314,0.10772292100367009,0.10899837650373191
56970,0.10477370007714323,0.0736308069112474,0.10813985791173085,0.10810465434410187,0.10961511076634971
57105,0.094350928552202,0.0736308069112474,0.10943768896960972,0.10854189960550431,0.11025163307574695
57240,0.09165861810200034,0.0736308069112474,0.11003049215890587,0.10939294006622208,0.11089977953208197
57375,0.10293879476265845,0.0736308069112474,0.11120241584539786,0.1095905623402338,0.11155479754894877
57510,0.10644342329666652,0.0736308069112474,0.1124572400415757,0.10974946540308464,0.11221934248252355
57645,0.10286075367873983,0.0736308069112474,0.11364002643348656,0.11042484539947713,0.11289724132526129
57780,0.10711315044470546,0.0736308069112474,0.11444187933102877,0.11069182210170089,0.11359010452965716
57915,0.11848090569141084,0.0736308069112474,0.11493607398570135,0.11175995112138708,0.11429759106290927
58050,0.11757156679238495,0.0736308069112474,0.1153621728332719,0.1123045673204501,0.11502874113232746
58185,0.1259054092141559,0.0736308069112474,0.1158504338328605,0.11240762498042403,0.11577069290981906
58320,0.13952586954693214,0.0736308069112474,0.11682113852970324,0.11247003194146492,0.11653346117325242
58455,0.15676300684652397,0.0736308069112474,0.11713830179284093,0.11328348272775317,0.11730708880866574
58590,0.14752083877209202,0.0736308069112474,0.11827394081172121,0.1132768322500723,0.11809206075281897
58725,0.13811392725639313,0.0736308069112474,0.11869710843900179,0.11387074908975456,0.11887552892421749
58860,0.1380367651093813,0.0736308069112474,0.11964094277191802,0.11420196760418173,0.11966454833723099
58995,0.14837492941026445,0.0736308069112474,0.12088525761456632,0.11520934749685524,0.12045877935725628
59130,0.15440587906775705,0.0736308069112474,0.12183348598145739,0.11593282094934361,0.12124772664962007
59265,0.14838693035869155,0.0736308069112474,0.12246850139007191,0.1163168751551691,0.12205014433383247
59400,0.1397730070306258,0.0736308069112474,0.1228774200887982,0.11726833261310782,0.12286499431153607
59535,0.14180123119183463,0.0736308069112474,0.12302526501310834,0.11811998428925656,0.12370191146267792
59670,0.1525606764862933,0.0736308069112474,0.123241439887649,0.11895657139804032,0.1245616929326482
59805,0.1589042366571088,0.0736308069112474,0.12448990763151299,0.12003471393209508,0.12544981710487516
59940,0.15412536903112764,0.0736308069112474,0.12494610641000999,0.1202670388562008,0.12636525973057
60075,0.14139410396495908,0.0736308069112474,0.1255465330616879,0.12070356896926945,0.12732133688829306
60210,0.1323632964604049,0.0736308069112474,0.1253899964480837,0.12210783126309,0.12828802629489985
60345,0.14438645284631532,0.0736308069112474,0.12672818362498817,0.12242276231669126,0.12929133186158265
60480,0.14528725184540683,0.0736308069112474,0.12785353992528387,0.12289008141141032,0.13031324023401575
60615,0.1396881417012236,0.0736308069112474,0.12799441446009335,0.12327812186915243,0.13138397894363985
60750,0.12439697556961256,0.0736308069112474,0.12874369259151996,0.12339076880766098,0.1324783801813157
60885,0.13168888847339352,0.0736308069112474,0.12900389498792647,0.12369883365613853,0.13358762708909377
61020,0.13697317514611856,0.0736308069112474,0.12945140191811919,0.12366048010697141,0.13472139685697054
61155,0.13625044213719098,0.0736308069112474,0.13032756854955468,0.12458972501317785,0.13591370386676538
61290,0.1404847029289571,0.0736308069112474,0.13173959386633868,0.12523729590505572,0.13713363402882092
61425,0.1410806735891793,0.0736308069112474,0.13268162425015403,0.12639758881201615,0.13840020972233796
61560,0.13370943357928056,0.0736308069112474,0.1334141014309781,0.12731828959803326,0.13965380454924994
61695,0.14714265399250842,0.0736308069112474,0.133499469901665,0.12859846919660503,0.14092197726042655
61830,0.14551560889466925,0.0736308069112474,0.1351131533506722,0.1292453349150308,0.1422421880866912
61965,0.1432344915746493,0.0736308069112474,0.1365433859732945,0.1308274546645371,0.14361280772839527
62100,0.14243590542957943,0.0736308069112474,0.13759452792455526,0.1320786938699512,0.14500722861144413
62235,0.13983807111686336,0.0736308069112474,0.1386940083939959,0.1332432811849914,0.14644693760602173
62370,0.14384573280052812,0.0736308069112474,0.1392804818698536,0.13435730424540318,0.14792563836780082
62505,0.14724438601135212,0.0736308069112474,0.1407929362011137,0.13474724970250215,0.14948165713667572
62640,0.14388250673157574,0.0736308069112474,0.14235588433217317,0.13570661604315193,0.15113198214478663
62775,0.13928602989653668,0.0736308069112474,0.14398347552085594,0.1367074581456562,0.15282118600497469
62910,0.13314119368450295,0.0736308069112474,0.14549993718077098,0.1378676430150529,0.1545472302650681
63045,0.13872392267514635,0.0736308069112474,0.1461207597936629,0.1391167985884765,0.15637466533395486
63180,0.15352857308792714,0.0736308069112474,0.14780552624469917,0.14021355856501155,0.15825428088516252
63315,0.15332984779143607,0.0736308069112474,0.14943509127977106,0.14118385213077062,0.16023589189941584
63450,0.15348748675475415,0.0736308069112474,0.15110714263069194,0.1432304494281747,0.16228220075640348
63585,0.1392034725328395,0.0736308069112474,0.15322197814641658,0.14584914332796392,0.1644494246832803
63720,0.16005078713578888,0.0736308069112474,0.15453878444057337,0.147261113315667,0.1667578132965849
63855,0.17427517607537163,0.0736308069112474,0.1557503384664654,0.15004901430414908,0.1692065237829209
63990,0.1829135509751546,0.0736308069112474,0.15815124182087167,0.1519948619188431,0.17175994476142042
64125,0.19528395854392142,0.0736308069112474,0.16051060365358394,0.1545694306089165,0.17437784868921058
64260,0.1939733734794117,0.0736308069112474,0.16180081065429505,0.15738688368247797,0.17713386005191276
64395,0.1816809644335163,0.0736308069112474,0.1633970536236826,0.15982964290792948,0.1800699791717983
64530,0.18806743509164547,0.0736308069112474,0.16592679794398643,0.16213437602436184,0.18311735007040242
64665,0.1816446233485617,0.0736308069112474,0.16859981079061795,0.1652880334881283,0.18624055383024732
64800,0.16999675481114085,0.0736308069112474,0.17211465176539936,0.1688349168115452,0.18945423096280906
64935,0.17012524241880428,0.0736308069112474,0.175036319976561,0.17131376086289204,0.19269250197273766
65070,0.16590222654127929,0.0736308069112474,0.17812865060893213,0.17471559899027872,0.1961166945146476
65205,0.16258499883188235,0.0736308069112474,0.17946405112699254,0.17789048454342746,0.1997631931152251
65340,0.1744139474637057,0.0736308069112474,0.18205788666522615,0.18200304706928525,0.20357998575221462
65475,0.18245253143456758,0.0736308069112474,0.18497694437116297,0.1847657228268081,0.20762704453361708
65610,0.191601532889492,0.0736308069112474,0.18703248109118634,0.18979892478186514,0.21193530887012563
65745,0.19575626033764662,0.0736308069112474,0.19133474286234067,0.19408341677472052,0.216719863453544
65880,0.20023694667884703,0.0736308069112474,0.1925571611860238,0.1998930682970839,0.2218745632990317
66015,0.21035485532285342,0.0736308069112474,0.1953269774602024,0.2050507850880176,0.22740549097907292
66150,0.24024571683223228,0.0736308069112474,0.19737121742906732,0.2108612333435893,0.2336145137692586
66285,0.25500070956197285,0.0736308069112474,0.20123451930756397,0.21743474931073298,0.24058749871338422
66420,0.26083323413342363,0.07363080691124739,0.20438176730965732,0.22445066728994106,0.24824280725872538
66555,0.2838280083170813,0.0736308069112474,0.2086886617576556,0.23258856472790904,0.2569088652727543
66690,0.3144121952066699,0.0736308069112474,0.21373892830459157,0.24178588016190372,0.2670615276087938
66825,0.3550046902576778,0.0736308069112474,0.21820783906246835,0.25275300976730886,0.2796222158052586
66960,0.3963119378630526,0.0736308069112474,0.23237720540543327,0.2654596489173738,0.295187249922926
67095,0.40283325391858243,0.0736308069112474,0.2484132276383491,0.28142808136831976,0.31499792633269796
67230,0.4216749109378394,0.0736308069112474,0.2720042559753022,0.30194207508138027,0.3422539832062208
67365,0.4575434278647584,0.0736308069112474,0.30311411366523666,0.3227234206846643,0.3768402716506527
67500,0.4791208869383884,0.0736308069112474,0.31742474149240646,0.3331257680887429,0.39252751703079924
67635,0.5260883309367037,0.07363080691124742,0.3332227751648402,0.3461031694670813,0.41153961949737133
67770,0.4960576469888005,0.0736308069112474,0.35878239065258277,0.3611273669299595,0.4347475932619349


==> data/sim_attentions.csv <==
X1,X2,X3,X4,X5,X6,X7,X8,beta_X1,beta_X2,beta_X3,beta_X4,beta_X5,beta_X6,beta_X7,beta_X8
-0.787543553081158,-0.732114550174052,0.223307450235083,0.909420975230016,1.42239314678277,1.75529024584368,0.132448154837533,-0.253698819724103,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.3401534827253451,0.2532558536114064,0.2281721004346749,-0.0015243989376489,-0.0513918208608434
0.401493621766559,-0.987137221705162,-1.49619838708759,1.61935207491484,0.549712019620714,0.974620094239776,-0.998438717665657,-1.17724742338159,0.5000110044833952,0.0288143474787837,0.013613236623627,0.1801864460190627,0.4125033106476464,0.0590054955010531,-0.0015243989376489,-0.0107126077470685
0.967549933762729,-0.818919383271149,-1.30268975842107,-1.45648833408384,-0.754109957419902,-0.542737447468525,0.469393670013191,-1.29302780313518,0.5000110044833952,0.0033625612636704,0.2512018005108847,-0.2178957996871846,-0.3411504329206368,0.0423259698802346,-0.0015243989376489,-0.0287955508770646
0.901606399319775,-1.29151195107206,0.882759845329815,1.95707216707165,-2.47652099886198,-0.620195500702732,0.376757251529856,0.402431517356257,0.5000110044833952,0.1354876969084562,0.4007915980709103,-0.4560538587991157,0.4428771388545451,0.5441325348161075,-0.0015243989376489,0.0778927834450482
-0.0523944748727137,-0.343939706555807,0.746906391949193,-1.42008644525269,0.0067000066536517,-0.146426857718363,-2.0224920898468,-0.143054364901368,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.0123604516954842,-0.3568376691267702,0.0298868931356373,-0.0015243989376489,-0.0523095320568783
-0.705103555905755,0.704951043440317,-1.1985635920217,0.29302544797785,-0.163759218999054,0.163658777576327,1.81595905317974,0.82596127643115,0.5000110044833952,0.0008538610795676,0.3633539545317095,-0.0066635208740279,0.0607054678786231,0.072347313847203,-0.0015243989376489,0.0724789897359366
0.682229452973579,-0.582327720829317,1.48212212502953,1.25229310359441,0.176328630407333,0.955755827138002,0.967018201470105,-0.0884148030521447,0.5000110044833952,0.0008538610795676,0.1870813183449206,0.0653147332678554,0.302294173013468,0.0637383186596359,-0.0015243989376489,0.019675715682525
1.10820263308124,-1.7735017069452,0.754294104070809,-2.10471142631988,-0.490594350024955,0.347345007771928,-0.368469777609811,-1.22115908427415,0.5000110044833952,0.2880122668245772,0.4007915980709103,-0.1742006210882072,-0.4506577393211837,0.0590054955010531,-0.0015243989376489,0.08386760285446
-1.46111717369013,0.0651243990040515,0.0120597366534496,-1.44530305839165,1.42048066655684,-2.07010090498642,-1.11224089217548,-0.790965651954057,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.3098269367974481,-0.3174578057086313,0.1769964864406173,-0.0015243989376489,-0.0563186403449137
-0.457452633233229,-1.91615237814599,-1.32204898964499,0.191502541770926,-0.439776241350368,-2.1148597620331,-0.83934422133831,-0.282975422570713,0.5000110044833952,0.3748310291269383,0.2512018005108847,-0.119973322756613,0.0152396452016897,0.0395723226666824,-0.0015243989376489,0.1070289890469306
0.364561414152636,0.505276272309066,0.330116483367201,-0.287666973880738,1.2008093942241,-1.1513731139003,-0.16238759249009,-1.38999516283738,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.2938992790033752,-0.0483065502539386,0.0970159956373689,-0.0015243989376489,-0.0563186403449137
-1.51781757522,1.08065352629494,-0.352110746455296,-0.0272180719697761,0.867755920665584,-1.73171327924823,1.27536476505999,0.484382157036181,0.5000110044833952,-0.0757351253844702,0.4007915980709103,0.2163326918076199,0.0220281381390374,0.0547402742231205,-0.0015243989376489,0.0002231648463346
-1.02178929964025,-0.731498472290194,0.729345284708151,-0.121747938267643,-0.988507956970774,0.346518045579813,-0.369203770030978,-1.50688532662602,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.2415045022076124,-0.0953022346635525,0.1263104332319018,-0.0015243989376489,-0.0554009291488787
-0.658450464159312,-1.30839134281298,-2.14555016201084,0.523473568080337,0.0162497055541634,1.05895507364005,0.653535434308502,-0.832985586644714,0.5000110044833952,0.1508007697763675,-0.403294816724106,0.0244585651979694,0.1347221449709751,0.0590054955010531,-0.0015243989376489,0.0165403003949935
-0.46638935176066,-0.863314055883157,0.0305699904667938,0.669671610828925,-1.85937604480663,1.17478668058927,-0.632295263920636,1.35078254668359,0.5000110044833952,0.0039329084303124,0.4007915980709103,-0.4065385833380846,0.1393070166544763,0.3992682660649109,-0.0015243989376489,0.081035125369156
-0.0052241978894769,-1.33459177697542,0.0538789267407638,1.43658057458134,1.65574965744429,0.700583471914212,0.287783616688743,-1.53022095196845,0.5000110044833952,0.1508007697763675,0.4007915980709103,0.4190866332075403,0.4051203610963259,0.2881248627498419,-0.0015243989376489,0.0165403003949935
2.49319951935216,0.0897451755276326,-0.340973247005152,0.0818961351837271,1.75926883645691,-1.0944424259458,0.504173966152961,-0.755459459967781,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.4076769140178554,0.0435944263265223,0.3290978963205335,-0.0015243989376489,-0.0563186403449137
0.953031857504211,-0.993093261730375,-1.39598488256084,-0.314683054496054,0.532329182058535,0.245697252746052,-0.623436746726393,0.426350896126643,0.5000110044833952,0.0427879355619612,0.1436770155398775,0.1344879522243291,-0.0420958512921435,0.0590054955010531,-0.0015243989376489,0.0594366098135081
-0.110685658346241,-1.05284340946064,0.232443695070638,0.253788894022839,1.03583270015306,0.311648527947317,1.67363342347102,-1.33084882761648,0.5000110044833952,0.0598715723915489,0.4007915980709103,0.2827417815435427,0.048967376946321,0.1232945919448195,-0.0015243989376489,-0.0107126077470685
2.13445020226168,-1.25557836961701,0.578158905585974,0.206357647559698,-2.0639849142736,0.573279216211453,0.0025375564443642,-1.61045901371493,0.5000110044833952,0.118950906134106,0.4007915980709103,-0.4540184352634612,0.0162968458270129,0.4288717638841368,-0.0015243989376489,-0.0027151101101212
-0.0776483468419587,0.570844915933254,0.565866793316234,-0.334425341426137,-0.105269305998295,0.0264749651729811,0.223870090005931,-0.70791588415578,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.0303626288677764,-0.0931821807263438,0.0730163534089521,-0.0015243989376489,-0.0563186403449137
1.31350150914726,0.150548056006277,0.0998403470692267,0.875936938426938,1.19590056187597,0.617328511346971,-0.337412576689852,0.519418497452047,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.3146014600630455,0.2538912113318623,0.140701032558612,-0.0015243989376489,0.0779375371337243
1.34925642292439,-0.771862398015843,0.752958463623069,-0.062414980885828,0.52094148394959,0.840779838243491,-0.0643088144563823,-0.435211777974606,0.5000110044833952,0.0039329084303124,0.4007915980709103,0.150232950734274,0.0347378544606939,0.0716955479209484,-0.0015243989376489,-0.0349504797261392
-0.358293927796098,-1.20715916330552,-0.829752278234785,-0.475869955808346,0.648679622396445,0.408925300651577,-0.186195273690054,-0.868701756564995,0.5000110044833952,0.118950906134106,0.4007915980709103,0.1406311284267274,-0.0762671325047329,0.0713086952647392,-0.0015243989376489,-0.0027151101101212
-0.151984828942234,-0.620712928192598,0.192753725806722,0.019934724434256,0.888251990775533,0.161710072730224,-0.644294993167352,-0.680724957760278,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.2163326918076199,0.0352375154770059,0.0910949053473033,-0.0015243989376489,-0.0563186403449137
-0.223095632472143,2.00212604697787,1.96034615325916,-0.799018886827799,-0.814669232368496,0.773551010239803,-0.486007405370736,-0.668738029649367,0.5000110044833952,-0.3688583938000607,-0.2643825184644606,-0.2302504292768697,-0.2229079327311484,0.071302037811249,-0.0015243989376489,-0.2174400502396733
-1.08348722236568,-0.133258839345773,-0.838843476649189,-0.247704480542355,-0.0148495941453458,-1.48985374343097,-1.89263725688662,-0.835545339477094,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.0060579455709618,-0.0910111582265963,0.0293313164877088,-0.0015243989376489,-0.0563186403449137
0.707940960894681,-1.36097951989597,0.0765633168645572,-0.91921239196502,-1.50557429008816,-0.779343195593373,-0.988016848093553,-0.5165446960898,0.5000110044833952,0.1673375605507177,0.4007915980709103,-0.3720724478893299,-0.236261395391062,0.2196740294621908,-0.0015243989376489,0.0185193935754403
-0.682404678863743,-0.820892174853328,-0.511334990700987,-0.129144405721712,-1.35805097378988,-0.389172439957814,0.075444353021599,0.1466708324917,0.5000110044833952,0.0039329084303124,0.4007915980709103,-0.3074762657716893,-0.0753239220204629,0.2102114872587055,-0.0015243989376489,0.0525733496673078
-0.566958824713903,0.103199408025677,1.90087271707095,-0.856772856362301,-2.18132634789785,-1.96319627521505,1.30672447212151,0.280276868251395,0.5000110044833952,0.0008538610795676,-0.183398913206971,-0.4777304132793117,-0.2755495963180247,0.4294104690625251,-0.0015243989376489,0.0309695753764681
1.10554403707655,-0.834697940052683,-1.395806232034,0.0285181574077618,1.60953772401717,2.45429997773106,-0.0391627552457026,0.312853265258072,0.5000110044833952,0.0039329084303124,0.1436770155398775,0.3517783464594798,0.0371231088967514,0.3174119287074094,-0.0015243989376489,0.0594033889317309
1.00549222466763,0.302370799225756,-1.95847999213272,0.91238680988117,-1.00748114765459,1.0363021434928,0.712582053105538,-0.701862721165606,0.5000110044833952,0.0008538610795676,-0.3769199468721722,-0.2304859860050314,0.1963711653573368,0.1276312387199055,-0.0015243989376489,-0.0563186403449137
0.463731605128301,-1.4719409589418,-2.34237678435693,-1.16757668840716,0.0946134537557716,0.255888448348514,-2.29160899612733,0.199404732349719,0.5000110044833952,0.2544675495143807,-0.4483461009738295,-0.0002802105171955,-0.2320706930897805,0.0590054955010531,-0.0015243989376489,0.0850529824111619
1.11510272311518,-0.0738072495177585,0.236206475502903,-1.7378119210721,-1.91617255500222,-0.795078694548346,-0.173191030443717,0.0533429478487789,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.4711403955941116,-0.4944603221848206,0.3692202172818781,-0.0015243989376489,0.0532890849807435
1.66306433940126,0.321927588759259,0.519725835650868,-0.192679820287132,0.684939198981489,-0.122851943289329,1.00184588544677,-1.10464648741623,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.1579728785332402,-0.0414604935716876,0.0421900928993234,-0.0015243989376489,-0.0563186403449137
0.158678482664813,0.186235579735241,-1.45462134684421,-0.995192496256754,-0.198738940045887,1.99357972228111,-0.350440452533025,-0.0007836779071385,0.5000110044833952,0.0008538610795676,0.1341215658314787,-0.0416573502015253,-0.2721158936477175,0.0730163534089521,-0.0015243989376489,0.0525733496673078
0.105826871390295,0.732033793835662,0.405813363373124,1.11371850814853,0.0691598933364863,-0.15200042447776,-0.38211806744652,1.40442361032607,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.0419031561623058,0.2657596153008397,0.0298868931356373,-0.0015243989376489,0.0620243295628304
-0.0332301898210779,-0.658052964559327,-0.627298669006879,-1.50413472909212,-1.00950678502107,-1.13757039073935,0.649983117665649,0.559959930945462,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.2718416085205686,-0.3917654987811884,0.0839462017986624,-0.0015243989376489,0.0772218018202886
-1.45836296875475,1.53921760643378,-1.91534764398121,0.887254716477217,-1.03496468031546,1.62960840906816,0.265892949737412,0.496303983755573,0.5000110044833952,-0.2085961305018877,-0.3713612472583247,-0.2417808771328241,0.2086996329700655,0.1269621991581564,-0.0015243989376489,-0.0912909016146288
-0.552378555010819,-1.26975711308285,-0.0323178139928155,-0.401987320526318,-1.05020621034934,-0.560990645414735,-1.10490745266518,-0.30486421867647,0.5000110044833952,0.1354876969084562,0.4007915980709103,-0.2705661672643639,-0.0797130756757093,0.0941872079776359,-0.0015243989376489,-0.0002884609285932
-2.0885144728605,-2.06183418436495,-1.5179254762004,0.89752144102867,-1.44697724647194,0.100386702747524,1.77076067292359,-1.55968677557749,0.5000110044833952,0.3582942383525881,0.0063775883780165,-0.3324535090359674,0.2176425284470294,0.2391072022965615,-0.0015243989376489,0.1070289890469306
0.304322699929105,-0.697904554918276,-1.06558211599975,-0.871783456535343,0.776762637523559,2.7430670474913,-1.03680101032701,0.109442895215176,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.1926207137917695,-0.1880382440958679,0.0910949053473033,-0.0015243989376489,0.0525733496673078
-0.651407353543679,-1.78618447066311,-1.47349037946142,1.61191012402979,2.01609113591456,0.0347746805061932,-1.15627081686327,-2.14790760468795,0.5000110044833952,0.254004922426374,0.110876079789526,0.4560450081707922,0.4555994480371991,0.4298415921768454,-0.0015243989376489,0.08386760285446
2.27971927588485,1.17846544148568,0.621805593707718,-0.429310917800251,1.00942785606688,-0.414275020404828,0.974032973316264,-0.0239666339822531,0.5000110044833952,-0.1238602988721299,0.4007915980709103,0.2590426735497944,-0.0797455377080809,0.0996300132405319,-0.0015243989376489,-0.0161165271523593
-0.305274579036634,-1.25840861404685,1.0343848110678,-1.0960663997157,1.58403688238936,1.75346385428095,-0.805441791428472,-0.899569352927326,0.5000110044833952,0.118950906134106,0.4007915980709103,0.3348598705620782,-0.221998064020358,0.2997899518052468,-0.0015243989376489,-0.0027151101101212
0.586991162455213,-1.61781150828893,0.0206598983848553,0.0387588902443573,0.513453276376567,0.466449923339769,0.182558226666837,0.722072385672575,0.5000110044833952,0.2793336559118525,0.4007915980709103,0.1466102122464231,0.0347378544606939,0.0590054955010531,-0.0015243989376489,0.1334876968034105
0.367244802040095,0.236450055712043,-0.114336202114781,0.384217105192442,-1.1767395570231,0.463621639094883,0.0719098808474122,-0.752129563400268,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.2640027704312659,0.0459067815089008,0.1704189008961204,-0.0015243989376489,-0.0563186403449137
1.11143090807601,-0.418588605100965,0.0667380725569077,0.170289865949739,-2.37397735680786,-0.210036570852791,0.091093041576764,0.34831242245166,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.4540184352634612,-0.0089553502348829,0.5338915286371338,-0.0015243989376489,0.0601191242451666
0.473981503234663,0.273494328936651,-0.547271616722498,-1.539559280117,-0.595213231758921,-0.050901405868454,-1.90558855572829,0.329705653309435,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.1563642953188937,-0.4239717339202172,0.0730163534089521,-0.0015243989376489,0.0594033889317309
-0.415197602007054,-0.30507382581951,-0.663789136205193,-0.0603133541744216,0.923508599879899,-0.897676379957953,-0.432747970902719,-0.45869906192281,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.2322430998054898,0.0266415620791533,0.0487306739140638,-0.0015243989376489,-0.0563186403449137
1.50432151660419,-0.660802668325155,0.427579151772434,-0.770905092567769,0.901044674067998,0.248974555694473,-1.00771201244257,-1.39924273027849,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.1926207137917695,-0.1656269510130686,0.0910949053473033,-0.0015243989376489,-0.0554009291488787
-1.08898207373961,-0.718158184043529,0.614155695250026,-1.85562171970767,0.127539178703719,0.630511182190289,0.0068560121740354,-0.576737037819872,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.0216745859594225,-0.4277804791245156,0.0716955479209484,-0.0015243989376489,-0.0554009291488787
0.775174406831977,1.58399165798269,0.0210521063096547,0.345237800253255,-0.873489944306648,0.400595519581924,1.9327035199876,-0.557598932824719,0.5000110044833952,-0.2049318756008188,0.4007915980709103,-0.2150080301023484,0.0582352491216296,0.1269621991581564,-0.0015243989376489,-0.1430662667940687
-0.221781931467252,1.22554821768275,-1.35578497104716,-2.2070762400994,-0.160691303250327,-0.796204622446569,0.202259474767862,1.71659841314524,0.5000110044833952,-0.0912997961625225,0.1395849928094565,-0.0451720215862537,-0.4742913952010803,0.0353409167967655,-0.0015243989376489,-0.0193885447313663
-0.469045303851482,0.784732850788438,-0.854669115463394,0.506100032265873,1.85980431016558,0.550523474779137,-2.65765213780323,-1.13720879965945,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.4407383750879133,0.182427891356732,0.4022777144543892,-0.0015243989376489,-0.0563186403449137
2.1205724655386,-2.25812533468299,-1.20971348539781,0.245172392897111,-0.286262531334097,0.536203361083603,-0.821055503081195,0.0815513050894763,0.5000110044833952,0.3821186353238594,0.2689197216553596,-0.078212016406535,0.0152396452016897,0.0590054955010531,-0.0015243989376489,0.2936025561032059
-1.04823535196187,1.27688333822024,-0.11263272326938,0.463341632955323,-1.06677407856138,1.14758444541854,1.18138424589634,1.08430122716392,0.5000110044833952,-0.1079648135236136,0.4007915980709103,-0.2463174827549078,0.102512845584964,0.1269621991581564,-0.0015243989376489,-0.0261821843717368
0.830331759054852,0.154498901940726,-0.298436754498621,1.95995869279144,-0.0756752347852223,-0.970068221726467,-0.886838355775075,0.269023732750067,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.0052818873311057,0.3983111788761859,0.0293313164877088,-0.0015243989376489,0.0601191242451666
0.607817971620399,1.3378599253836,0.26401092100461,-2.48778392550551,1.39586482476069,-1.21956284268585,-0.189414345633599,-0.458126566877355,0.5000110044833952,-0.1937305197354516,0.4007915980709103,0.3636843388529803,-0.4881283162310339,0.1798762216654919,-0.0015243989376489,-0.0722460295599687
0.946436967838083,-0.489002454896651,-0.329876915643246,1.06819285769374,0.0015174134948887,-1.17864503866814,-0.838923600784953,0.172447880625266,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.0289951708200532,0.235070564952108,0.0293313164877088,-0.0015243989376489,0.0532890849807435
-2.6320181273359,0.787186017153475,0.187202354739037,0.33277105430256,-0.520637435336785,0.624751221024443,0.421568549046838,0.0100865845303768,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.1196637794592051,0.0572923634948113,0.072347313847203,-0.0015243989376489,0.034278289174418
-2.27528842623409,-0.659629682569401,-0.809390794086535,-1.3889333583882,0.242137580784534,0.191909663475472,0.610286459642114,-1.20023355438634,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.0374566304118439,-0.3131812725572867,0.0716955479209484,-0.0015243989376489,-0.0554009291488787
-0.376253851812942,-0.667978078286471,0.324585523371871,0.329788730356115,2.12311636344237,1.27844564985134,0.522453032811999,-0.907685304871577,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.4401887985722055,0.1110749894319203,0.4517814436358979,-0.0015243989376489,-0.0554009291488787
0.0111395272192598,-1.24572655245339,-0.651269620729952,0.541106572044243,1.30735464589326,0.375307607856575,-0.350178848114731,-0.814595891860564,0.5000110044833952,0.118950906134106,0.4007915980709103,0.3401534827253451,0.164751343251793,0.1509422652930311,-0.0015243989376489,-0.0027151101101212
0.0740418649100264,2.09380000647384,-0.504246435731556,0.0151709189767796,-1.15078718671036,0.589397277137862,0.244524975632304,2.48941851738872,0.5000110044833952,-0.3315257593576717,0.4007915980709103,-0.2694985633191953,-0.0074331117445893,0.1269621991581564,-0.0015243989376489,-0.1968448830101305
0.0957963891697874,0.0790628266221689,1.23595514728274,-0.970569077277691,-0.219901572564255,-0.0324818879283379,0.693310514525515,-0.808942754497713,0.5000110044833952,0.0008538610795676,0.3685157528529355,-0.0436872060534585,-0.2721158936477175,0.0730163534089521,-0.0015243989376489,-0.0563186403449137
-1.30293448209943,-2.36469631730508,-0.321467802607597,1.11353983273426,0.217248085120407,0.124596801357394,1.61221272626925,-1.16326585667092,0.5000110044833952,0.3947969789189756,0.4007915980709103,0.0653147332678554,0.2768152438923512,0.0590054955010531,-0.0015243989376489,0.23979584763101
1.12524790898423,-1.66513087951495,-1.19778114285373,0.485232375685265,-0.128528632885284,-1.17921695949848,1.30402756931162,-1.2055509104813,0.5000110044833952,0.2627968651375025,0.3697615241886691,-0.0061139443583201,0.1325511224712277,0.0395723226666824,-0.0015243989376489,0.0543168008647982
0.404046957737894,1.64255388202578,-0.542046415703452,0.27344198046539,0.565636073874594,-2.51556377004938,-1.23284295554424,1.2268005700443,0.5000110044833952,-0.2296418561464187,0.4007915980709103,0.1643302364204759,0.0801024721774874,0.0353409167967655,-0.0015243989376489,-0.1718180547096731
0.843615742047515,0.354188562861239,0.513714264475017,1.06216946245011,1.06571557429147,0.665488232330327,-0.223683674938788,-0.369750901641731,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.2878279636813342,0.2851208906233287,0.1373054498527184,-0.0015243989376489,-0.0563186403449137
-1.76429790273055,-0.921120756595425,0.919524508838732,-1.25591213086161,-1.42567969925238,-0.957351302162479,-0.0560492108339694,0.829946201343251,0.5000110044833952,0.0411370514697039,0.4007915980709103,-0.3703659137410319,-0.2769377325421469,0.2155157234503846,-0.0015243989376489,0.081035125369156
0.805186175719053,0.0531375419568229,1.42402170900981,-0.556818445317613,0.692541836170756,-0.687245234143546,0.619590138204342,-1.81493731851342,0.5000110044833952,0.0008538610795676,0.2003382918553962,0.1372239167366035,-0.1574961795847609,0.0416345162513949,-0.0015243989376489,0.0135985804949425
0.971905027127287,1.01876514996562,-0.689479120434247,0.0482576821979586,0.367055639609913,-1.73001001518961,-1.04370576861948,-0.129274293827742,0.5000110044833952,-0.0740940303344658,0.4007915980709103,0.0868667698116595,0.0215284771227254,0.0293313164877088,-0.0015243989376489,-0.0523095320568783
-0.664135162807165,-0.413059319992177,-0.172231183089613,-0.777826582546352,-0.642836216527443,-1.84976040956644,0.918186512547293,-1.16342340804004,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.1488715503629849,-0.2206260458473927,0.0293313164877088,-0.0015243989376489,-0.0563186403449137
1.24035748866745,0.931347091636147,1.52987913845017,-0.798489512850278,-1.17305066660263,1.81844889458495,-1.66852383196604,1.47365584287396,0.5000110044833952,-0.0218199273620108,0.1237327199641458,-0.2932105413350457,-0.2229079327311484,0.1617926320730589,-0.0015243989376489,0.0227082948532717
0.149042503423441,1.83667508913719,-0.669311582365946,0.220136130999627,-0.0629311175670709,-0.235718778637818,0.0930770434746855,1.32390610190056,0.5000110044833952,-0.2726249730495915,0.4007915980709103,-0.0066635208740279,0.0097098541085375,0.0353409167967655,-0.0015243989376489,-0.1742079203088975
0.198905572945683,0.196214525527788,0.362116367276588,-0.0473402417450404,-1.66259088344986,-0.86659891457736,-1.60794916806881,-1.241912584981,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.4120343762260139,-0.0162317313099013,0.268353773966598,-0.0015243989376489,-0.0563186403449137
0.330124214681644,-2.31270614325458,0.42432589671015,0.146806527780531,1.3501910298771,-1.46588564388618,1.56585026581305,-0.515168896114898,0.5000110044833952,0.4015042205221188,0.4007915980709103,0.3295715076996242,0.0389731922459291,0.1841076275354088,-0.0015243989376489,0.23979584763101
-0.95296247693114,-1.61788933607311,-0.434239093868407,-0.96121243118523,-1.23871626036453,0.614849784925567,-0.0221863723519857,-0.454388260501686,0.5000110044833952,0.2793336559118525,0.4007915980709103,-0.2942090781831179,-0.2508445305580248,0.1821837714505815,-0.0015243989376489,0.0543168008647982
-2.22023653038115,1.15350793401773,-0.351858858069194,-2.08855780613688,0.421679500445524,1.13242369121584,1.44164710504339,0.946602005421849,0.5000110044833952,-0.0721750792488795,0.4007915980709103,0.0894280174052543,-0.4286798537192599,0.072347313847203,-0.0015243989376489,-0.0193885447313663
-0.776427398173568,-0.581711149638647,-1.29158794035813,0.205310122380512,0.794836781232793,0.250522983122034,-0.121162044405011,-0.91195681917523,0.5000110044833952,0.0008538610795676,0.2512018005108847,0.2218284846955493,0.049602734666777,0.0910949053473033,-0.0015243989376489,-0.0563186403449137
-1.04148352473367,-1.35644680740149,1.18621633794253,0.485994231188798,0.0067469241960734,1.02962811873612,1.24786100831147,0.252104809441724,0.5000110044833952,0.1673375605507177,0.3685157528529355,0.0244585651979694,0.1347221449709751,0.0590054955010531,-0.0015243989376489,0.079871876625495
1.01585145286731,0.603881248933453,-0.937323979584306,0.450005189690548,0.931138714347695,-0.625204234580436,0.560755755839805,-0.158549068694145,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.238288469209127,0.1445251332075831,0.0487306739140638,-0.0015243989376489,-0.0523095320568783
0.563017334880821,-0.29838766621101,1.20909716168743,-1.80030896642273,-0.032768464331673,0.922575310102153,-0.0750322487267277,-0.104399504254427,0.5000110044833952,0.0008538610795676,0.3685157528529355,-0.0369832744894357,-0.4685159980270646,0.0730163534089521,-0.0015243989376489,-0.0502415051573312
0.782379505665838,-2.09537194587223,-0.09962350803133,-0.630863952532152,-0.969711796620622,-0.239661659195148,0.174816032415503,-0.872005067953737,0.5000110044833952,0.3582942383525881,0.4007915980709103,-0.2621960186043605,-0.160779026188008,0.0941872079776359,-0.0015243989376489,0.1261825027571642
2.12253801220256,-0.645549895213502,1.36487510524473,-0.962885364117348,-0.895190136437177,-0.356301807096113,0.503699376009219,-0.908785146192911,0.5000110044833952,0.0008538610795676,0.2840297822162506,-0.2452143378542005,-0.2721158936477175,0.0839462017986624,-0.0015243989376489,-0.0563186403449137
-0.275184363126012,1.71286987489503,0.614029280864121,0.910241955185592,-0.177855539973362,-2.1192376257079,-1.32173178214987,1.82568016120003,0.5000110044833952,-0.2056483289831899,0.4007915980709103,-0.0015773387362364,0.2086996329700655,0.0353409167967655,-0.0015243989376489,-0.1482523710817515
1.64899600462063,0.653907948749145,0.300819305190005,2.77991269960819,0.681808458439877,0.506724573818909,-1.58570003658806,-0.901538911287373,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.2047028189320057,0.5054978992020711,0.0846505136108891,-0.0015243989376489,-0.0563186403449137
1.97527349882424,-1.92656900111936,1.73036777029645,0.899586016543165,0.12829914643977,0.738465941078064,0.554448767983849,-1.29684643711254,0.5000110044833952,0.3582942383525881,-0.1006322590843419,0.0624830718488446,0.21071704927671,0.0510482662397407,-0.0015243989376489,0.1791449384167866
1.55290577302017,0.591468397829791,-1.5505781868593,0.7958684992693,1.66283355944768,-0.862381285530631,1.58899063640419,0.38895148079953,0.5000110044833952,0.0008538610795676,-0.0476473805498309,0.4182588890435763,0.2331891228754708,0.2584506837364977,-0.0015243989376489,0.0515629886119473
0.178453637895979,-0.918136434670201,0.156277256878406,-0.153216693987963,1.10047979863034,0.101030928345644,-0.175538460393706,-0.594148138960601,0.5000110044833952,0.0411370514697039,0.4007915980709103,0.2768094474787533,-0.0407284969728855,0.1359846443647147,-0.0015243989376489,-0.0223868285025857
0.428399343659722,-0.378261918101838,0.298853763793018,1.04947375762012,0.741568129911435,-0.135727240655345,-2.2337625616405,-0.842078907320947,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.1694164185582675,0.2851208906233287,0.0492862505619923,-0.0015243989376489,-0.0563186403449137
1.80548112508515,2.35198267135246,-1.01751419134695,-0.477420285312025,-0.0605156042463698,-0.0325071149632922,-0.575721361794236,2.98130359326001,0.5000110044833952,-0.3251215917989337,0.4007915980709103,-0.0303626288677764,-0.1150249943262044,0.072347313847203,-0.0015243989376489,-0.226681574919489
1.65959546003886,-0.544993441105636,-0.270252007678133,-0.449538603780311,0.501436623056181,-0.197403774817633,-1.01602869470541,1.15035578418221,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.128406897140604,-0.075631774784277,0.0298868931356373,-0.0015243989376489,0.081035125369156
0.565431667687177,-1.7915126908458,-0.604067174908593,-0.801883644253742,0.287130643240052,-1.06890256145679,0.818858267620189,-1.12872725707,0.5000110044833952,0.2880122668245772,0.4007915980709103,0.04451829988581,-0.1916708177339865,0.0395723226666824,-0.0015243989376489,0.08386760285446
-0.545268631086749,0.243094233841672,0.747956320352405,-0.425278086739224,1.5308142953057,-0.923906429644745,-1.67686033908782,0.879447432933471,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.3376378696845633,-0.0834957315833275,0.2273957055312446,-0.0015243989376489,0.081035125369156
0.382341259042167,-0.899083213669868,0.846312193549423,0.653217878356388,0.21971249178478,0.971130394983793,-2.16412047911512,0.759119820700054,0.5000110044833952,0.0069586981846884,0.4007915980709103,0.069172455705892,0.1596515637749393,0.0716955479209484,-0.0015243989376489,0.0779375371337243
-0.201286403864177,-0.756787082713842,2.05796547747926,-0.319814547295869,0.0158570631165288,0.204992135843884,-0.54859199864051,-1.09144126580023,0.5000110044833952,0.0033625612636704,-0.3380976288413423,0.0002098806885132,-0.0897181077799933,0.0637383186596359,-0.0015243989376489,0.0178305612448828
0.994223424820839,0.62220330242052,-0.374943147625599,0.187994974710369,0.218695791189898,0.127174973551647,-0.0144932188557797,-0.164041740543546,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.0539050140781704,0.0406387483368232,0.072347313847203,-0.0015243989376489,-0.0523095320568783
0.602580914343496,-1.52669993704486,-0.376778696908734,-2.14405341246088,-0.47185836510096,-0.259419824174137,0.0041987035696099,-0.570895168016797,0.5000110044833952,0.2544675495143807,0.4007915980709103,-0.1742006210882072,-0.4506577393211837,0.0395723226666824,-0.0015243989376489,0.0312462739389661
-1.7772027990915,-0.77044113402649,0.214678466930929,0.459499783525226,0.420635131627255,-1.39212336271742,-1.73276848156,-0.600325391180765,0.5000110044833952,0.0039329084303124,0.4007915980709103,0.1246213327095095,0.135452500671939,0.0303064546049452,-0.0015243989376489,-0.0349504797261392
-1.83765146058371,-1.15572813909797,0.913976246383154,-1.58931833588254,-0.380679718051837,0.0581881212631056,-1.43761876071517,-0.451783928198481,0.5000110044833952,0.076408363165899,0.4007915980709103,-0.1149125322662235,-0.4027003708305245,0.0590054955010531,-0.0015243989376489,-0.0059595081431825
0.653659842322471,0.895456690830223,-0.0938151722543091,-0.172461588466483,1.22303947958761,-0.707166313864293,-1.11410450095777,0.0947243098441485,0.5000110044833952,-0.0337204105628737,0.4007915980709103,0.3031579200380183,-0.043688663075746,0.1107741950676571,-0.0015243989376489,0.0191343640700985
0.633608515435002,0.16051816253718,-0.416034438711016,-0.199493428558324,-0.49188412863602,-0.24955844264381,0.460288459732685,1.95812725224371,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.1260211373464408,-0.0965952851101556,0.0293313164877088,-0.0015243989376489,0.0803193900557202
0.820981564681609,0.304422398758115,-0.775314828510405,-1.28111333762767,-1.34728301497194,-1.01742941246665,0.564927403996784,-1.05056211126264,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.3378133720846458,-0.3624217960103295,0.1709117856768952,-0.0015243989376489,-0.0563186403449137
0.605722571102445,1.38445035711696,1.72668886186693,1.06125018099191,1.91194684447221,0.702646727007488,0.138877477891517,1.58447848353838,0.5000110044833952,-0.174020687206523,-0.1006322590843419,0.445274980709997,0.2839643207254417,0.3943204851930768,-0.0015243989376489,-0.0900723579825193
0.244708687949862,1.8590911864354,0.775674447255758,-0.833050325730289,1.0402421779821,0.0221857554081253,-0.348574866366339,1.74597405205262,0.5000110044833952,-0.2486314458863626,0.4007915980709103,0.2535340106397627,-0.1875653668348162,0.1366364102909693,-0.0015243989376489,-0.1734921849954617
1.05525805478011,0.814368090216079,-0.682511018519426,1.33242064973179,-2.67728156244119,-0.551044173302485,-0.10308714190053,0.140911394498293,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.4540184352634612,0.3205664040230439,0.6610602102550281,-0.0015243989376489,0.0335625538609823
-0.159075078728264,-0.501915668515176,1.77288394733809,-1.8112506462806,-0.65774433384593,0.962985115795776,0.372823229216925,-1.17483006577629,0.5000110044833952,0.0008538610795676,-0.1006322590843419,-0.1736269123690321,-0.4719291024108764,0.0650591241476396,-0.0015243989376489,0.0135985804949425
-0.392198658085448,-1.0392469033274,-2.27598220614855,-0.448983264173604,1.02342607597057,-1.21076280216137,0.94763777236853,0.904625260555771,0.5000110044833952,0.076408363165899,-0.4483461009738295,0.2590426735497944,-0.0849987826067295,0.1038614191104487,-0.0015243989376489,0.0803526109374974
2.32448326918708,1.34370326777333,-2.12758078003084,-0.0496524824275175,-1.11858823112085,-0.0284713712924913,-0.0634006000995832,-0.505606384730696,0.5000110044833952,-0.1993224157056199,-0.4093349985388638,-0.2628106014999605,-0.0074331117445893,0.1269621991581564,-0.0015243989376489,-0.0986460139489662
-0.19879946752942,1.89533401788805,1.84247805305101,0.242318166418539,-0.159299619116391,-0.634710309039758,-0.103553574019102,1.05287089794604,0.5000110044833952,-0.2689607181485225,-0.1638527416290426,-0.0066635208740279,0.0097098541085375,0.0353409167967655,-0.0015243989376489,-0.2696794605256032
-0.407134125641704,-0.119985947729649,-1.62411981304189,-2.33915260170527,0.11604026530704,1.56039109907372,-0.196505429897818,-0.51558583105362,0.5000110044833952,0.0008538610795676,-0.0521002650690818,0.0202064984300945,-0.4721635544691062,0.0730163534089521,-0.0015243989376489,-0.0563186403449137
-0.749351829433377,-0.376748576854636,0.557923357222944,-0.395268976739761,1.45584704778189,-1.3773059578241,-0.581210629611682,0.96594873219861,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.3376378696845633,-0.0537136040259845,0.1767614625622916,-0.0015243989376489,0.081035125369156
-0.664781863471364,0.601186545238677,0.166946569209802,-2.0463024677456,-1.63928909843632,0.215255555165393,-0.235158615191862,0.208068536014981,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.4616104800429759,-0.4837976056697049,0.312038810887841,-0.0015243989376489,0.04544868466096
-0.123393299369426,-1.49834702702312,2.2841393007935,0.254069197532941,-0.162716846052505,0.70130718095204,0.719037049678632,-0.982818825563143,0.5000110044833952,0.2379307587400305,-0.431081056538071,-0.0066635208740279,0.0186527495855014,0.0510482662397407,-0.0015243989376489,0.1033622233088222
-0.0721662757270148,-0.516024795832584,0.639570657313608,0.0776925326613547,-1.35977097573738,-0.280083425748628,-1.03491690012042,-0.479464615125411,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.3070397245948293,-0.0086801848898318,0.2041287870915382,-0.0015243989376489,-0.0563186403449137
-0.891703470090307,0.702445905998567,0.949360596540804,-1.95335104571021,-2.90558038687952,0.210165162535229,0.582339738183681,0.534890869990619,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.5035945390804237,-0.5857805202634908,0.6917600249643159,-0.0015243989376489,0.0700971368139407
0.976150825205902,0.304141676152239,-0.718788634725404,0.0508645512755291,0.0464422384921683,-0.728558697374776,1.09761700664709,0.470017863699421,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.0304934369726208,0.0082263325189929,0.0293313164877088,-0.0015243989376489,0.0772218018202886
0.29949070399052,0.669478520525897,-0.486343935612919,-0.151222833774751,1.24113579569275,-0.895375523699715,-1.0801449674131,-0.53533571527499,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.3035829438604646,-0.0496002475733708,0.1212680862796869,-0.0015243989376489,-0.0563186403449137
-1.46908843931063,-0.724232224600552,0.688859270393388,1.11736385953704,0.460673098203563,2.30467298637987,-0.517677269154695,-0.339254776681885,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.1299856824955573,0.2839858718865607,0.0716955479209484,-0.0015243989376489,-0.0513918208608434
0.63775254309093,-0.53863643530976,-0.737297258383791,0.135977143850949,-1.27931202680008,0.594548445819047,-0.22472552828107,-1.59158348673861,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.2694985633191953,-0.0086801848898318,0.1961946293584804,-0.0015243989376489,-0.0563186403449137
-0.425475781485939,-0.27155981552236,-1.79408841172348,-0.379511105807501,0.170375843362925,0.965632787533521,0.346692874016229,-0.599518819834095,0.5000110044833952,0.0008538610795676,-0.2403364450388222,0.0357016989723514,-0.0486311215658971,0.0730163534089521,-0.0015243989376489,-0.0563186403449137
-0.410369586768716,0.615610264297048,0.484884991967527,0.875075146043406,1.17535806905644,-0.287869362307529,0.35030611543271,0.238815316847234,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.3146014600630455,0.2525975140124301,0.0936204129314752,-0.0015243989376489,0.0522787239253831
-0.648242288910089,0.0828485189485023,0.7995583559025,-0.196359584898183,-1.20760402197574,0.61955330844307,-0.465402997129109,-0.454350082085852,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.2703601283185016,-0.0965952851101556,0.1704189008961204,-0.0015243989376489,-0.0563186403449137
0.990338571872144,-0.583427669339826,-1.4281238866304,1.3701964746124,-0.284196679598197,1.66505735848356,1.11243971997953,-0.526551337335986,0.5000110044833952,0.0008538610795676,0.1436770155398775,-0.0722980901047794,0.2892582533292933,0.0716955479209484,-0.0015243989376489,-0.0563186403449137
0.781915234797325,-0.765604341907034,-1.01236984249738,-1.18447264626319,-0.596473985009601,0.619999431227093,-0.993211037199513,-0.704797329083948,0.5000110044833952,0.0033625612636704,0.4007915980709103,-0.1559332198369511,-0.2879117731354263,0.0716955479209484,-0.0015243989376489,-0.0349504797261392
0.855730319102778,1.25808954652844,0.290258716775205,0.722647043831002,0.045227859560629,-0.925367715769165,0.41203475390324,2.08984827110572,0.5000110044833952,-0.0876355412614536,0.4007915980709103,0.0410754119983418,0.1640093091611466,0.0353409167967655,-0.0015243989376489,-0.0186728094179305
-0.896262623529934,0.518916447321448,-0.689920282792732,-0.981736743182057,1.15598620202234,1.32274732364022,0.790617716145395,-1.56253153300417,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.267760772514922,-0.2164814410929374,0.1373054498527184,-0.0015243989376489,-0.0563186403449137
-0.467730700675582,-0.118969108163545,-1.36304601760133,-0.960951597716428,-0.263085991864559,0.276229932923756,-0.707498567060373,-1.19002025523676,0.5000110044833952,0.0008538610795676,0.1367800139578981,-0.108418324158387,-0.2721158936477175,0.0730163534089521,-0.0015243989376489,-0.0563186403449137
-0.029439433741604,-1.00598481495295,0.0557293816169746,-1.31896266171801,-0.090829702120941,-0.868322579264729,-0.183911243725325,-1.31279270077776,0.5000110044833952,0.0557964558929352,0.4007915980709103,-0.0429329612517739,-0.337737328536825,0.0354140166548762,-0.0015243989376489,-0.0107126077470685
0.423381676768935,0.286708692956173,-1.10853509047043,0.696847044355141,-0.300993747642675,0.159228607487478,0.170419161455913,0.976616826172898,0.5000110044833952,0.0008538610795676,0.36977775464427,-0.0731258342687435,0.1123227579511368,0.0730163534089521,-0.0015243989376489,0.0803193900557202
-0.102798418174527,-1.94955843224934,0.067630503643021,-1.64893436359551,-1.84843339642069,0.542397965052581,1.09957094423794,-0.0916024400029981,0.5000110044833952,0.3748310291269383,0.4007915980709103,-0.4432734176948061,-0.4237156818191494,0.3865782136450159,-0.0015243989376489,0.1022228662263125
0.590162147268753,-0.896403258061431,-0.360661135996151,1.95372362428954,-0.979865132906404,0.785942915164601,0.46509978359412,-0.0873527367421494,0.5000110044833952,0.0069586981846884,0.4007915980709103,-0.2305638912931618,0.4161694375820668,0.1263104332319018,-0.0015243989376489,-0.0163096933150032
0.766867374386294,0.533593460863789,0.703373725563655,0.0360068683537832,-0.758490134622628,-1.11220644014214,2.48154568294765,0.763800092730609,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.187122152197368,-0.019761579357318,0.0362432697130672,-0.0013556803497885,0.0779375371337243
0.40158192522013,-0.0609269549270587,-1.6832585177652,-0.360795406130662,-1.3823749980459,0.642867783748292,0.208885625583637,-0.48236070136588,0.5000110044833952,0.0008538610795676,-0.1498281363916678,-0.3252430397006483,-0.0965952851101556,0.2478138240127814,-0.0015243989376489,-0.0563186403449137
0.268515523141474,0.406599711360421,-0.684202484025986,0.0577121089282489,-2.07425239500734,-0.651422327079075,-0.879750463105092,-0.0896473520716494,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.4540184352634612,-0.0220931628429417,0.4115137675209989,-0.0015243989376489,-0.0502415051573312
-0.833076212573144,-0.354214173132685,0.433103480529586,0.885438118303728,0.164343030645974,0.411476241525806,-0.287726462692849,1.05569718635441,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.0644869891038914,0.2443353289015953,0.0730163534089521,-0.0015243989376489,0.081035125369156
-1.2483315261055,0.389097488951026,-0.349852735538837,0.760816537181839,0.305862996105653,-1.06523600920308,-0.924697616883572,1.00392318027341,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.0788122529273813,0.1991219286585381,0.0293313164877088,-0.0015243989376489,0.0803193900557202
-0.462280874424625,1.99120279235338,1.15438892595052,2.24286585056012,0.523336012860922,0.544118040463747,-1.13508639802808,-0.712880340355492,0.5000110044833952,-0.3280579775938362,0.3848095186448994,0.192243356372497,0.4649064109765103,0.072347313847203,-0.0015243989376489,-0.2782531164920502
0.0655791930598582,1.6337710279703,-0.173442891429917,0.742420959924421,-0.0822528975224018,0.333693991669609,1.92140383754454,1.42628176991634,0.5000110044833952,-0.2259776012453498,0.4007915980709103,-0.0015773387362364,0.1706625603247321,0.072347313847203,-0.0015243989376489,-0.1482523710817515
1.47285907117742,-1.33976135381818,-0.621338046327398,0.148932147008035,-0.720870228265309,1.09641821080505,-0.671787865590746,-0.785787333377579,0.5000110044833952,0.1508007697763675,0.4007915980709103,-0.1406348982354545,0.0125911781998607,0.0659174487264115,-0.0015243989376489,0.0185193935754403
0.415066016194061,-0.363764563463867,0.0952897847596706,-0.279802973818633,-1.14585002526787,-1.37927131627606,-0.178747682917466,-0.594259893388001,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.270783217219559,-0.0965952851101556,0.0839462017986624,-0.0015243989376489,-0.0563186403449137
1.2949248342566,2.06124424647389,1.45275781289161,-1.45854529976996,0.19416745487933,0.58107493110361,1.45170716418175,2.07738173833751,0.5000110044833952,-0.3268916479398729,0.2003382918553962,0.0231313665883539,-0.3496516382517153,0.0643900845858906,-0.0015243989376489,-0.2132979089162911
-1.10853373950059,-0.46213467405252,-0.728579357478941,-0.197167582170696,0.569048827646696,-1.61258810028419,-1.95282590536988,-0.955000945181842,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.1579728785332402,-0.0506918046899961,0.0293313164877088,-0.0015243989376489,-0.0563186403449137
-0.15707198677574,-1.08634863496112,-0.763967542926577,0.961261131485026,-0.85612587952752,0.30255967770647,-0.814849055731526,-0.840558815594696,0.5000110044833952,0.0598715723915489,0.4007915980709103,-0.1959564762352984,0.2176425284470294,0.1136203808120066,-0.0015243989376489,-0.0107126077470685
-1.51810295403125,-0.60014293223027,1.78886904763961,0.657312887105509,0.0260705355202658,1.47269771824257,-1.18401997882337,-0.251093992473026,0.5000110044833952,0.0008538610795676,-0.1338279779750047,0.0410754119983418,0.117906884834696,0.0637383186596359,-0.0015243989376489,0.0176076887829778
-1.27292206547228,-0.179569337817707,-0.0117009554507553,0.473025477453019,-0.315184855753907,-0.566838879381483,0.369070648222518,-0.428110393574584,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.0776624398908272,0.1078666549977234,0.0293313164877088,-0.0015243989376489,-0.0563186403449137
-0.842660253283462,0.121738338958983,0.365120908834963,1.13150899591803,0.216961113603519,-0.262710021727294,-1.22459486960596,-1.41432078414833,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.0653147332678554,0.2774506016128071,0.0293313164877088,-0.0015243989376489,-0.0563186403449137
-0.742130085609975,-0.570909632466549,-0.357475058275673,0.236465453541688,-0.926838050522144,-0.801969706470841,0.224706691649418,-0.746981896958809,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.2350896989204883,-0.0060317178880029,0.0839462017986624,-0.0015243989376489,-0.0563186403449137
-0.359973788340665,0.237229281135233,-0.689778398652191,-0.651006632733688,-0.0938853399465807,-0.0548547301709214,0.0607343566933537,-0.0872531032332371,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.0337698405579004,-0.2108381592440583,0.0730163534089521,-0.0015243989376489,-0.0502415051573312
0.294902150995507,-0.126507284128365,-2.78326436109228,0.606073455133521,-1.13992779287871,-0.977395389448894,-0.762238205941292,-0.434022147936179,0.5000110044833952,0.0008538610795676,-0.2984121202368375,-0.2589165882934744,0.1123227579511368,0.0839462017986624,-0.0015243989376489,-0.0563186403449137
2.19248334606672,-0.878414688928006,-1.85858229106226,0.36452039222568,0.0614170386253086,1.31796079578581,0.0635087221992708,0.297282284409618,0.5000110044833952,0.0039329084303124,-0.3499860464307426,0.0359892298605502,0.0828382983401681,0.0716955479209484,-0.0015243989376489,0.0594033889317309
0.7881677606147,1.07858475902584,-0.492764455758383,0.739325592660318,-1.64649411334031,-1.12688239199965,0.145170932932958,0.265608278728521,0.5000110044833952,-0.0793993802855391,0.4007915980709103,-0.4065385833380846,0.1729623515545672,0.2743633742756546,-0.0015243989376489,-0.0041770996746813
0.345552042161159,-0.0701815121803465,0.588435832407112,2.27325622238313,-0.493743663062181,-0.0064088426492861,-2.25802847562956,1.05505023027767,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.1165245219322971,0.4406064844197211,0.0730163534089521,-0.0015243989376489,0.081035125369156
-1.89281309179608,0.784502217687195,-0.227313946484972,-0.851318298453801,-0.892879924126138,-0.759282017060222,-1.92007692774168,1.08711060459659,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.2442158010061282,-0.2272008134635698,0.0839462017986624,-0.0015243989376489,0.0620243295628304
0.403766484396485,-0.961772668138065,0.162094211248051,0.595659521996424,-0.526846078553956,0.59043320607604,0.588393408120574,0.418290132323877,0.5000110044833952,0.0411370514697039,0.4007915980709103,-0.1145775973214136,0.1335941210408293,0.0590054955010531,-0.0015243989376489,0.0601191242451666
0.0265435780028785,-1.17965497106868,-2.58260903717751,-0.406264746100357,-0.164433817036751,-0.147080633127491,1.01604027282766,-0.856368705172063,0.5000110044833952,0.118950906134106,-0.4483461009738295,-0.0303626288677764,-0.0762999712918975,0.0401278993146108,-0.0015243989376489,-0.0027151101101212
1.81030514486994,-0.410947570455712,-1.09689068784575,0.474565679627805,-0.35396688652924,0.885347826400525,0.0359982366920663,-0.736424886908813,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.0776624398908272,0.1078666549977234,0.0730163534089521,-0.0015243989376489,-0.0563186403449137
-0.410789245793421,-1.57750927823178,0.825686738741539,-0.654583600433939,1.48064968103532,-1.16399767730239,1.24977565925923,-1.64422257310494,0.5000110044833952,0.2379307587400305,0.4007915980709103,0.3348598705620782,-0.1676157866089085,0.2296208205548917,-0.0015243989376489,0.0392109881963728
0.149935772606283,0.549418496983216,1.73526980246332,-0.273027747826045,-0.470677368119139,0.26541009256855,-0.837242931885588,-0.0828826715074358,0.5000110044833952,0.0008538610795676,-0.1006322590843419,-0.1264442262474982,-0.0965952851101556,0.0650591241476396,-0.0015243989376489,0.019675715682525
-0.636714020255485,0.958951176459835,-0.304440609302381,0.317772516442572,1.35023325626238,1.08636625773791,1.1549399281648,0.542827799181678,0.5000110044833952,-0.0661949761177447,0.4007915980709103,0.3350673005875536,0.0988134035433103,0.2168826187159293,-0.0015243989376489,0.0179239676056351
0.112911608545527,-1.11477522481823,-0.845031255771035,1.34000038812983,-0.255210822136437,-2.12554744340092,0.98826259080506,0.177783177793814,0.5000110044833952,0.076408363165899,0.4007915980709103,-0.0722980901047794,0.3105296164189859,0.0395723226666824,-0.0015243989376489,0.0468844463605094
0.570801899691402,-1.18506451469095,0.526810914815639,-0.0160813051953027,0.443137195386703,2.25831119935878,0.971005901814796,-0.972957381188557,0.5000110044833952,0.118950906134106,0.4007915980709103,0.1185759633058723,0.0347378544606939,0.0590054955010531,-0.0015243989376489,-0.0027151101101212
-1.70630927558786,-0.735421781229212,1.26796956776022,1.27477843123006,0.953699141528916,0.145298098217748,-1.04525532546168,0.190378606561881,0.5000110044833952,0.0008538610795676,0.3431834942323653,0.2808808208985022,0.3399096861490621,0.0910949053473033,-0.0015243989376489,0.0532890849807435
0.532659053361953,-0.329616151832191,0.343164655654041,-0.589006077629607,1.92387634598925,2.47288948510805,2.8273767321123,-2.42398877210069,0.5000110044833952,-0.0080777875091822,0.4007915980709103,0.4338314406849699,-0.1255482434199745,0.4514840739295495,-0.0013556803497885,-0.0563186403449137
-0.189180060364683,-0.120855715265534,1.22996582977462,0.599471046236066,-1.23032843484005,-0.508668115721799,1.45299140397247,0.212497440491939,0.5000110044833952,0.0008538610795676,0.3685157528529355,-0.2589165882934744,0.1123227579511368,0.1525095924372372,-0.0015243989376489,0.0532890849807435
1.20863981787128,-0.131750623639178,0.649776548396465,1.82987016333977,-2.23257137068867,-1.26528026667939,0.395259693332063,-0.921924561387121,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.4543104959601056,0.4216057757648525,0.4194059141420552,-0.0015243989376489,-0.0563186403449137
-0.695458939862548,-0.0520930139166967,0.870363635958391,-0.0620313378338325,-0.862366664301204,-0.176996444460355,-0.14729092385653,0.315918534276815,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.2205038229902778,-0.019761579357318,0.0845017784465908,-0.0015243989376489,0.0601191242451666
0.377939433353551,-1.33813155929925,-2.6198000430135,-1.41256349294028,-1.38195993601055,0.328599680703043,0.821467666618742,-0.619221155843134,0.5000110044833952,0.1621887227088641,-0.4474892812066078,-0.3378133720846458,-0.3411504329206368,0.2338029661048824,-0.0015243989376489,0.0185193935754403
-0.500415545158496,0.598234192357211,0.633780561253097,-0.610666415773022,-0.71816613289742,1.59684509999502,0.570856586689621,2.04879303391225,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.1622454250313976,-0.1731628343160447,0.0799283066343105,-0.0015243989376489,0.0731947250493724
-0.490513893160585,1.27917287889587,-1.25323207204367,-1.17750795316804,0.169111810448322,-1.27129686092092,0.176953522649556,-0.08207827099649,0.5000110044833952,-0.1728786445700518,0.2443047989289053,0.0231313665883539,-0.2473961125018445,0.0353409167967655,-0.0015243989376489,-0.0578282540192998
-1.33578913075884,1.21005695696148,0.234611267107589,-0.129924332002272,0.672853053280827,1.05137876720631,2.74481948745592,0.641291450908058,0.5000110044833952,-0.1296022871216416,0.4007915980709103,0.1583979023556865,-0.0460739175118035,0.0846505136108891,-0.0013556803497885,-0.0186728094179305
0.512341711169726,-1.38771446433209,-0.435810909638836,-0.21654277839244,0.0417264787773489,0.29776522057826,1.52804871105904,-0.231825048476123,0.5000110044833952,0.1673375605507177,0.4007915980709103,0.0292087830722571,-0.0600114198359919,0.0590054955010531,-0.0015243989376489,0.0290863434510394
-0.282583456901103,-1.90536714056795,-1.00425380100831,1.20144261063349,2.03236723202365,-0.989513225338033,2.71319957190017,0.363010035523745,0.5000110044833952,0.3748310291269383,0.4007915980709103,0.4461027248739611,0.3241385635439223,0.4104084193424745,-0.0013556803497885,0.1553973018308267
0.158523285447402,2.47371576876158,0.144471749517094,-0.0837725176714246,2.28393137190693,0.393854172783207,-0.0108493465606079,2.78922817359067,0.5000110044833952,-0.334874518738304,0.4007915980709103,0.4361461678964824,-0.0197846747620956,0.5685981936689785,-0.0015243989376489,-0.2259658396060533
-0.59707972460505,0.919752459746567,-0.523400948282209,1.33438556285727,0.577129094645521,-0.989790595133857,-1.43030148995788,0.222164622167009,0.5000110044833952,-0.0441632120726715,0.4007915980709103,0.1702441627222315,0.330548309809337,0.0293313164877088,-0.0015243989376489,0.0182453196354432
0.0135725458318366,-0.292236318369393,-0.103309868016388,0.757553948757371,-0.376112907015057,0.50625567179272,0.14078208695685,-0.970389264361027,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.0731258342687435,0.1549209883281915,0.0730163534089521,-0.0015243989376489,-0.0563186403449137
-1.61487140081376,0.0667161753329486,-0.244093865444315,-0.277641314814314,-1.07313081669264,-0.311853920799517,0.635854932869424,-1.28929296114477,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.2536475060589087,-0.0965952851101556,0.0839462017986624,-0.0015243989376489,-0.0563186403449137
-0.224451607744877,-1.38257927255238,1.35081201297055,0.0656210230889553,-0.304644013699811,-2.06211490797146,-0.59606741369588,-1.76659655358441,0.5000110044833952,0.1508007697763675,0.2840297822162506,-0.0837078092944645,0.0125911781998607,0.0395723226666824,-0.0015243989376489,0.0290863434510394
-1.43905093875306,0.326390141009766,0.38998668332255,-1.15057520067359,0.201362598695475,0.0284017424666865,0.388097765204315,0.708741789042265,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.0231313665883539,-0.2290329953104237,0.0730163534089521,-0.0015243989376489,0.0779375371337243
1.67782330262618,-1.38883142737412,-0.640786611086581,-0.149039510537646,-0.337491593658745,0.0424622231790842,-1.40498524686467,-1.09583708839608,0.5000110044833952,0.1508007697763675,0.4007915980709103,-0.0841443504713245,-0.0753239220204629,0.0590054955010531,-0.0015243989376489,0.0290863434510394
0.0382218503774948,-0.327644593045261,0.210288130699084,-0.385083208256913,-0.438337463115199,-0.594565433593963,1.34693736093791,-0.333848296736523,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.1381766378624321,-0.0965952851101556,0.0293313164877088,-0.0015243989376489,-0.0523095320568783
0.0524269687078854,-1.71954112105311,0.446884583918346,-0.327080240226263,0.35592787580912,-0.773337744490432,-1.0041357471918,-1.17516245847566,0.5000110044833952,0.2769449558838691,0.4007915980709103,0.0686634547058406,-0.0525110376735076,0.0395723226666824,-0.0015243989376489,0.0617716693117742
0.0786157654175823,1.13463251769061,1.27836744663216,0.506219164909944,-2.4071272643073,2.14976796853518,0.0656855906144295,-0.323694279741277,0.5000110044833952,-0.0938125528469076,0.3266049286943262,-0.4540184352634612,0.1350036111735052,0.5645913433464216,-0.0015243989376489,-0.0523869059650406
-1.51937274775426,-0.322766653790375,-1.53388513153777,0.374129108787887,0.416898997187197,0.148906995874021,-0.120788115026651,1.48672175911963,0.5000110044833952,0.0008538610795676,-0.0005194132039629,0.1240717561938017,0.1010415730473687,0.0730163534089521,-0.0015243989376489,0.0803193900557202
-0.328068594637421,-0.762714028669559,-0.654488307709815,0.270966555247603,1.01764949490543,0.140442468686043,-1.12430741346143,0.605114771337486,0.5000110044833952,0.0039329084303124,0.4007915980709103,0.2827417815435427,0.0938115105317679,0.1359846443647147,-0.0015243989376489,0.0772218018202886
0.0453892983402752,-0.771872706374857,0.600295258354249,0.707531774167711,1.20360874428179,-0.736048433942261,-0.338157548857789,-1.10449014467237,0.5000110044833952,0.0033625612636704,0.4007915980709103,0.3146014600630455,0.1599761350868979,0.0979911337546052,-0.0015243989376489,-0.0349504797261392
-0.0197685966006465,-0.0163219607624023,-0.605614880111292,0.867623278536441,-0.843533021277468,0.099055690814547,1.22943475142126,0.812739520432315,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.1959564762352984,0.1963711653573368,0.1276312387199055,-0.0015243989376489,0.0803193900557202
-0.201524458708338,-0.88025947053192,0.0777197168264631,-0.987217377307537,0.79863636432571,-0.640441007909888,2.12412098655599,0.167669262832142,0.5000110044833952,0.0039329084303124,0.4007915980709103,0.1890752503132448,-0.2171167988133933,0.0548133740812312,-0.0015243989376489,0.0532890849807435
0.272882137960979,-1.09081714782318,0.429919783475343,0.574026552873903,-0.0127464727037277,-2.52879931079735,0.824011646617004,-1.86391969352715,0.5000110044833952,0.0598715723915489,0.4007915980709103,0.0058086833551228,0.1391782479243886,0.0395723226666824,-0.0015243989376489,-0.0107126077470685
0.657505366108219,0.379363972017675,-0.0227493790147277,0.448788283839467,-0.476917111106124,-0.308351206161573,-0.860008560336919,0.252701911559554,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.1191142029434973,0.0901843779722353,0.0293313164877088,-0.0015243989376489,0.0601191242451666
-1.19677397164521,-1.68531085968603,1.20190445706245,0.839519867446731,0.936229195835589,-0.91760645973429,-0.170023247781589,-1.31271601126679,0.5000110044833952,0.2627968651375025,0.3685157528529355,0.2428250748312108,0.2111064021824833,0.0589716800930374,-0.0015243989376489,0.0617716693117742
0.166199635327951,-1.29053857355328,1.37442028843555,-0.361326877851925,0.0960459219271753,-0.775073566312099,1.38485010148934,-0.685686471616449,0.5000110044833952,0.118950906134106,0.2840297822162506,0.0122901218668018,-0.0914807123090909,0.0395723226666824,-0.0015243989376489,0.0431958769671792
-0.47034518679951,-0.500799580514061,0.679218951025623,-0.451446155833106,-0.575449512497945,-0.597857990642627,0.0634038016335608,-0.014866088347359,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.1433628874529536,-0.130766566322745,0.0293313164877088,-0.0015243989376489,0.0525963421358613
1.21692479893682,0.350367153078473,-2.31716686776155,0.0057404069046087,-0.363322810803351,-0.0810213135497775,-1.75097480668168,0.40574798803785,0.5000110044833952,0.0008538610795676,-0.4552431025558089,-0.0837078092944645,-0.019761579357318,0.0668652357614287,-0.0015243989376489,0.0594033889317309
-1.36964945760229,-0.504097681320526,1.11095254977801,-0.161932831574548,1.20315479101583,-1.02826861488236,1.38528164225165,0.416194953736354,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.3035829438604646,-0.0483065502539386,0.0970159956373689,-0.0015243989376489,0.0601191242451666
-0.26501436688455,-2.37569064512642,-1.22550795802652,0.778221198570451,0.463019040546644,-0.852541355289023,-0.886916432738121,-1.93712150005445,0.5000110044833952,0.3896727271371201,0.2689197216553596,0.1291579383315933,0.2001891110278952,0.0395723226666824,-0.0015243989376489,0.23979584763101
1.39909569455668,1.0107575784285,-1.33939828786761,-0.184066186095178,-0.802624956454055,-0.388470525826969,1.17376276115673,1.06739478511729,0.5000110044833952,-0.0524565567364377,0.2249865716253783,-0.1879837171966743,-0.0842668174974268,0.0362432697130672,-0.0015243989376489,0.0203058205276311
0.317852628588612,-0.816479785771304,-0.756862558575044,2.59014981604776,0.697423624816383,0.902177349779161,0.418347639217032,0.193019783715966,0.5000110044833952,0.0039329084303124,0.4007915980709103,0.2047028189320057,0.5061562388010474,0.0839987476846344,-0.0015243989376489,0.0525733496673078
-0.91801710720969,0.0844424731819994,-0.319694186387841,-0.172335737320365,0.179141851575128,-0.486469197565791,1.50341075090514,1.20262486044819,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.0530434490788641,-0.0486311215658971,0.0293313164877088,-0.0015243989376489,0.081035125369156
-2.13066178447663,-0.0772088067415009,-0.949545917051332,0.17532334469413,0.463884132629263,1.29526254347044,-0.15912492169644,-0.304365697974481,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.1185759633058723,0.049103073650465,0.0730163534089521,-0.0015243989376489,-0.0523095320568783
-0.566970151634356,-0.171456335803818,-0.272475485642532,-1.45780795362532,-1.2970586912847,-0.607413193910782,-0.0249050239178234,-0.988049221107798,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.3002722108090118,-0.3624217960103295,0.1525095924372372,-0.0015243989376489,-0.0563186403449137
-0.700459736906254,0.634409250692449,-1.16336589977023,0.793832579343714,1.17936077841124,1.38083075363006,-0.311207948573509,0.161547600390126,0.5000110044833952,0.0008538610795676,0.3633539545317095,0.3146014600630455,0.2111473369832849,0.1366364102909693,-0.0015243989376489,0.0447329493475242
-1.69203362640461,-1.12912633137093,1.45378375526972,-1.17840215587996,0.893172773038935,-0.653953182048886,0.7757253413289,0.466045456657456,0.5000110044833952,0.076408363165899,0.2003382918553962,0.1890752503132448,-0.2647863105932337,0.0589716800930374,-0.0015243989376489,0.0572786011373292
-0.831617608242865,-1.19809703462504,-1.68954535817045,-0.224859152581565,1.10693556933542,1.28348182016133,0.0070685053412316,-0.290588974602,0.5000110044833952,0.1354876969084562,-0.1481033306618727,0.2759613347552496,-0.0407284969728855,0.1232945919448195,-0.0015243989376489,-0.0027151101101212
0.131887058565516,-0.266126479300899,0.210347182793235,-0.641108754988795,-0.223943225970999,1.25969584735275,-1.00120604847863,-0.654521844509864,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.0405872179854789,-0.2142512636278702,0.0730163534089521,-0.0015243989376489,-0.0563186403449137
-0.269321677317016,-0.379098638692225,-0.211054992272055,0.348983655736248,-0.142384199280475,-0.744477645892515,0.224538493056931,-0.213039931437195,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.0066635208740279,0.0493198858927126,0.0293313164877088,-0.0015243989376489,-0.0523095320568783
-0.806375122645779,1.2193224269269,-0.584095960575941,-0.647074171693661,0.310404377186463,-0.859150726196129,0.286055608411092,2.18416371658808,0.5000110044833952,-0.0912997961625225,0.4007915980709103,0.0466197511057173,-0.1746637472376395,0.0353409167967655,-0.0015243989376489,-0.0193885447313663
0.397561001653365,-0.520133659555928,-0.400639621462776,0.698630063427098,-0.978218840576934,1.61975944979194,1.03042420176015,0.796466143495116,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.2300035167826968,0.1123227579511368,0.1276312387199055,-0.0015243989376489,0.0803193900557202
0.243993556152138,-0.218659237931972,1.19997541768726,0.190428074820469,-0.525101307231936,1.62889404581294,1.13209656083813,0.865280093944431,0.5000110044833952,0.0008538610795676,0.3685157528529355,-0.1251595723471345,-0.0060317178880029,0.0730163534089521,-0.0015243989376489,0.081035125369156
-1.01169328470995,0.225714534989537,0.42321540728682,0.553018345598941,0.913226562669849,-0.668882251019205,1.50247115649233,0.419843239080333,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.2269146668333408,0.1635011075525034,0.0487306739140638,-0.0015243989376489,0.0601191242451666
-0.430584192626101,-0.0486651164757442,1.80387235256309,0.677287878201398,0.141800797934809,-0.182957965654598,1.08746323666668,-0.711553603110295,0.5000110044833952,0.0008538610795676,-0.1338279779750047,0.0644869891038914,0.1273039995909658,0.0298868931356373,-0.0015243989376489,0.0135985804949425
1.31120248187072,-1.33884716038888,0.927224873907681,-0.677731182029963,1.60898376980073,0.776264250951172,0.201465811557899,-1.19069202709029,0.5000110044833952,0.1508007697763675,0.4007915980709103,0.3348598705620782,-0.1583844754906,0.2881248627498419,-0.0015243989376489,0.0185193935754403
0.823188255096882,-0.76202327498253,-1.71646694660285,0.388967243275087,-0.240628441472976,-0.211706197617624,1.27475560311146,-0.0762113530156812,0.5000110044833952,0.0039329084303124,-0.1495530598250824,-0.0481299621572905,0.0914774284188384,0.0308620312528737,-0.0015243989376489,-0.0288733445385567
1.29636495093709,-1.19973746633028,0.245884457636778,0.744619798390762,-0.244882810375528,-0.175581602577312,0.0979507334878226,0.540174594854336,0.5000110044833952,0.1354876969084562,0.4007915980709103,-0.0731258342687435,0.1761923514178841,0.0401278993146108,-0.0015243989376489,0.076455785828491
-1.34069144660694,0.835196131116706,0.237233809106577,-0.787602050838212,0.459024613497621,0.339636878035169,-1.24101815668305,1.17543055260582,0.5000110044833952,-0.0157149628247889,0.4007915980709103,0.094863985290022,-0.1847150327455251,0.072347313847203,-0.0015243989376489,0.0620243295628304
-0.415082899644273,-0.939856102792323,1.34531777644439,0.41334543304797,0.89912227128318,1.16662863557216,0.757766416369934,0.72208748969662,0.5000110044833952,0.0411370514697039,0.2840297822162506,0.2218284846955493,0.1451834728065595,0.0854642502559652,-0.0015243989376489,0.0731795359532112
0.103790319411431,0.0191280870379208,-0.466609286113191,1.63921705732095,-0.872949193858208,1.53744251714726,1.03566482637417,1.05043940545614,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.2093861644972372,0.3828918367475601,0.1276312387199055,-0.0015243989376489,0.0803193900557202
-1.32667665137261,-0.340947292772016,-1.81307859292843,-0.307407114478057,0.358925233137774,-0.175708391386592,2.98027380987515,-0.510260697211323,0.5000110044833952,0.0008538610795676,-0.2462821325685598,0.0767465637777102,-0.0426443688347431,0.0298868931356373,0.0062435189957284,-0.0563186403449137
-0.984884709153549,0.765691218796039,0.386607685774634,-1.2634721542354,-0.870650223902817,-0.994979302897277,-1.05505206639219,-0.822334700684342,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.2512774704800943,-0.3510362140244189,0.0839462017986624,-0.0015243989376489,-0.0563186403449137
1.46208682137307,-0.996716136015651,1.56044766610163,0.189660117210342,-0.0185421119536304,-0.039512074650609,1.68018508463764,-0.702358552572611,0.5000110044833952,0.0557964558929352,0.0922953527711822,-0.0047732916705981,0.0208237720852489,0.0510482662397407,-0.0015243989376489,0.0614033416227875
1.40147430389157,-0.169522372270016,0.892694016990551,2.74410972204771,-0.566110259515621,-0.887225547214167,-0.388944190260447,-1.53871601139999,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.1165245219322971,0.4572409318665946,0.0293313164877088,-0.0015243989376489,-0.0563186403449137
-1.60454614339421,-1.36850474483929,-2.42203697275864,1.60827426689127,-0.722003669148033,1.12774367861011,-1.90850289646061,0.349350396318757,0.5000110044833952,0.1673375605507177,-0.4483461009738295,-0.1295172397424139,0.3792752399193269,0.0659174487264115,-0.0015243989376489,0.0791561413120592
0.745565766500625,0.463711436865704,-0.387699902300013,1.32537475244364,0.658170143503922,-0.661700316254861,0.300704061492513,-1.01703380737187,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.1702441627222315,0.3443930448677613,0.0416345162513949,-0.0015243989376489,-0.0563186403449137
1.29793726754968,-1.10971155093912,-0.195736431927697,-0.684485831953961,0.785080096631249,-0.518840820101801,-0.0698218964211109,-1.15858907753397,0.5000110044833952,0.0598715723915489,0.4007915980709103,0.1947221650116768,-0.159252168793546,0.0589716800930374,-0.0015243989376489,-0.0107126077470685
0.567307588021287,0.535527634239025,-0.153830195460332,0.559849847880387,0.246160959232112,0.288467723046539,-0.807915564177098,0.607648011577004,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.0788122529273813,0.1657550093997919,0.0730163534089521,-0.0015243989376489,0.0779375371337243
-0.593627530511064,-0.0783373220690167,0.438664386037506,0.15648960419658,-1.13306307396387,1.2536785999971,-0.0260025475791463,0.790379156278647,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.2628106014999605,-0.0086801848898318,0.1276312387199055,-0.0015243989376489,0.0800035092740326
0.175349288306932,-0.242741208386819,0.337553408516781,-0.389507504756584,-1.27283257948172,-0.299282749697495,0.92756467042895,-0.225933477277183,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.2877018784250142,-0.1009844387654019,0.1525095924372372,-0.0015243989376489,-0.0523095320568783
-0.59332395043979,-0.649885780062998,-1.44979124155031,1.45570165585272,0.109118629739306,0.720750061226658,0.841776934341819,1.00361196559824,0.5000110044833952,0.0008538610795676,0.1410185674134581,0.0633108160128086,0.3631827389160958,0.0716955479209484,-0.0015243989376489,0.0803193900557202
0.585026431363893,-0.857085694451601,1.22893851052037,0.146115294970673,1.28354090181447,-0.595558644516577,-0.0137864258214467,-0.560858074733935,0.5000110044833952,0.0039329084303124,0.3685157528529355,0.3040194850373246,0.0482045033642376,0.1273507864468542,-0.0015243989376489,-0.0287955508770646
0.888785910135774,0.772370357739575,-1.10419661698443,0.690407612452557,-1.07817352629782,-1.15740165506367,0.139717234876047,1.27979042232933,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.2417808771328241,0.1237083399370473,0.0839462017986624,-0.0015243989376489,0.0613085942493947
-1.11720394474294,0.712035125404835,-1.23718085923506,0.847372572102889,-0.588831571691035,1.21528778269415,0.584045602464118,-0.507160619679275,0.5000110044833952,0.0008538610795676,0.2620227200733802,-0.1145775973214136,0.1984886584399849,0.072347313847203,-0.0015243989376489,-0.0563186403449137
0.356833176587497,1.06325996506307,0.355634071919542,-0.15283274428594,1.59301676220829,0.926363019836822,0.617231733079342,1.07684836350455,0.5000110044833952,-0.0509441934910671,0.4007915980709103,0.3513418052826197,-0.043688663075746,0.3014666810959917,-0.0015243989376489,0.004036488395202
-1.23878165180468,-0.86255773753101,0.867593174678589,1.27238145040692,-1.06327497436617,0.589719514853054,1.3425320828391,-0.216559752490984,0.5000110044833952,0.0039329084303124,0.4007915980709103,-0.2417808771328241,0.3061819544044306,0.1263104332319018,-0.0015243989376489,-0.0247864425890292
-0.464708764586857,-0.665129634244325,-0.847901489433082,-0.374573203650227,0.835150468760116,-0.144642752724996,-1.42677452469944,-0.398697340649748,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.1981293767018008,-0.0415961902758315,0.0492862505619923,-0.0015243989376489,-0.0554009291488787
-0.492887121218954,1.92739071447743,-0.536807027601623,-1.12333933306546,-0.336049297693161,0.247292194984799,-1.06972865974368,0.489874147062196,0.5000110044833952,-0.3317222324949052,0.4007915980709103,-0.1144814567842809,-0.2646686912419535,0.072347313847203,-0.0015243989376489,-0.2412456469703403
-2.10168476793258,-1.29545083258562,-0.070111221890867,-1.11412436120675,1.24818420787625,-0.774526260633768,-1.1506000708608,-0.464509491307576,0.5000110044833952,0.1354876969084562,0.4007915980709103,0.2838281045019866,-0.2312293751386666,0.1315090924586604,-0.0015243989376489,0.0165403003949935
-1.08806250515209,1.02337533202898,-0.0671284225408545,-0.820516842542895,0.44754353803794,-1.68025799859484,0.0436035870070666,-0.508481407571976,0.5000110044833952,-0.0704297754333969,0.4007915980709103,0.094863985290022,-0.1939463438638336,0.0293313164877088,-0.0015243989376489,-0.0563186403449137
0.233225642007473,-0.609079727302863,1.34071013399611,-0.0630010703024274,0.600249932284795,-0.910908127970609,0.369107326922078,-0.680475560033602,0.5000110044833952,0.0008538610795676,0.2840297822162506,0.1588344435325465,0.0255065433423854,0.0293313164877088,-0.0015243989376489,-0.0563186403449137
2.73817370146772,-0.324518421226932,-0.620760222735865,2.11041613733528,-0.363186281868148,-1.00829599762724,1.58520188493541,-0.17680402056689,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.0687192341413645,0.4122507369830595,0.0293313164877088,-0.0015243989376489,-0.0523095320568783
0.702739133062782,-1.16333731370522,-2.35854570536588,-1.14977304833501,1.3160280377482,0.762189881614054,-0.735277413460965,-0.176450317991487,0.5000110044833952,0.076408363165899,-0.4483461009738295,0.3098269367974481,-0.221998064020358,0.1509422652930311,-0.0015243989376489,-0.0095892598302864
-0.9987572954371,-0.121005506598168,-0.901813814528726,1.54916931890988,0.331311501177205,0.614604025354179,0.638622447496083,0.358037237203413,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.086098466622022,0.4114361282782893,0.0730163534089521,-0.0015243989376489,0.0594033889317309
0.0620125971155069,0.780248706711515,-1.02109970902983,1.23743799225789,-0.878930473482756,0.715097139942322,0.0013009588321225,1.5905346663272,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.2090941038005928,0.2639420346803706,0.1269621991581564,-0.0015243989376489,0.0613085942493947
-0.345835967287116,1.46163508998571,-0.967041664190877,1.43012575157457,0.763988825318725,-0.781267757492041,-0.850811760132634,0.172349063810451,0.5000110044833952,-0.1993224157056199,0.4007915980709103,0.2277424109973049,0.3600459906475497,0.0547402742231205,-0.0015243989376489,-0.0497675934648338
1.00935601818297,-1.31939466218538,-1.9167961166249,-0.0117650824211858,1.35174396368073,-0.294839990557378,0.550638079924154,-1.748342229572,0.5000110044833952,0.1508007697763675,-0.3644642456763452,0.3295715076996242,0.0371231088967514,0.1841076275354088,-0.0015243989376489,0.0165403003949935
-0.226824981169318,0.726224487494142,-0.901773570381727,-0.994053874712588,1.42329372011979,0.381432808221188,-0.162634241653376,2.29345525622226,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.3098269367974481,-0.2177751384123696,0.2197774599217857,-0.0015243989376489,0.0724789897359366
1.24425211091461,-0.893392709070589,-0.397611621966561,0.699034127842544,-0.969275133148268,-0.446683170415987,-0.320499440429995,-0.909512378874548,0.5000110044833952,0.0063883510180464,0.4007915980709103,-0.2300035167826968,0.1335941210408293,0.0900289019658297,-0.0015243989376489,-0.0223868285025857
0.536644582378339,0.978517903848894,-0.365259470234845,1.64894797525644,0.21905876033261,0.50820350725634,-0.491375730767342,0.260776400407504,0.5000110044833952,-0.0661949761177447,0.4007915980709103,0.0728677709656458,0.4262425763517028,0.072347313847203,-0.0015243989376489,-0.0006101805963581
-1.12204439628756,-0.546023779832979,-0.387201794742915,-0.631423412651646,1.54152897509792,-0.0947583696697397,0.0658878363690317,-0.075599978185997,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.3348598705620782,-0.1255482434199745,0.2649296248049644,-0.0015243989376489,-0.0502415051573312
-0.210524512939071,0.210088256332422,0.174221685473247,-0.363032164543542,-0.0637148128687988,-0.176575310105179,0.226529138450661,0.67619445717251,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.0303626288677764,-0.0931821807263438,0.0298868931356373,-0.0015243989376489,0.0779375371337243
1.34136545116792,-1.39584947266321,1.24046307762753,-0.0901366381991701,-0.720129677804103,-0.80267491712841,-2.84620275738525,-0.619029748155679,0.5000110044833952,0.1621887227088641,0.3685157528529355,-0.1406348982354545,-0.0552479640215383,0.0464842758920407,-0.0015243989376489,0.0290863434510394
1.05925277456946,-1.62670310422354,1.49917821018928,1.53337284378778,-1.01068655046202,-1.5220102828882,-1.43968580783406,-1.96206081290176,0.5000110044833952,0.257672613355647,0.1359826334086491,-0.2296582418410673,0.3792752399193269,0.0941872079776359,-0.0015243989376489,0.1264327502346543
-0.755758284998378,-1.13521501173491,0.364145006681683,0.112942982564516,1.69260688837991,0.620587610376645,0.489488110111794,0.0544099847870083,0.5000110044833952,0.076408363165899,0.4007915980709103,0.4076769140178554,0.0521903797243749,0.2881248627498419,-0.0015243989376489,0.0485629356424489
1.14612503360771,-0.0867785128405345,0.308965261520857,-0.934820468416948,0.339525426759501,-0.24289598185561,1.513002043973,0.947205812171585,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.0621562549477369,-0.2035818422053421,0.0293313164877088,-0.0015243989376489,0.081035125369156
0.467064102520956,1.64940341797231,-0.817816635552918,-1.31099325728069,0.535430239506169,0.916450887159499,-0.0831372128708384,0.635816775223806,0.5000110044833952,-0.2512793297444467,0.4007915980709103,0.1309272732653837,-0.3128399185304388,0.072347313847203,-0.0015243989376489,-0.1718180547096731
0.6553982169703,-0.0683853095080482,-0.312928140523709,1.09835890539068,-0.403317522519241,-0.764348812008144,-1.13142202216758,-0.512474309210507,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.1083196380286751,0.2294864380685487,0.0293313164877088,-0.0015243989376489,-0.0563186403449137
-2.13721671563242,0.216030020243617,0.364690493105223,-0.920100505056714,0.971789215107434,-1.29664440510411,-0.423836032186825,-0.50717000594817,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.2452200011041489,-0.211129617044283,0.0487306739140638,-0.0015243989376489,-0.0563186403449137
0.312886303243559,-0.249971070236143,0.350909947853384,-0.0974344142347402,1.25787203366781,0.508344661043113,-0.951647815980504,-1.40952491451941,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.3040194850373246,-0.0189992811367055,0.16495312320093,-0.0015243989376489,-0.0563186403449137
1.48131001642461,-1.48970029620382,2.14339392362741,-0.280334221222004,-0.987269473417823,0.975202768869288,-0.679416360005443,-0.312900790334769,0.5000110044833952,0.2544675495143807,-0.4023669094408514,-0.242352614931116,-0.0753239220204629,0.1056631515506942,-0.0015243989376489,0.1033622233088222
-2.02938402169874,1.14111358948368,1.55366013340348,-1.91950471670205,1.03044347618256,1.74494801763169,-0.92178129157851,0.780895307593068,0.5000110044833952,-0.0815002412416455,0.0922953527711822,0.2661916870587371,-0.4592604355647884,0.1286791810296569,-0.0015243989376489,-0.0358415706375269
-0.264594321223643,-1.00641148070713,-0.54683448816811,-0.733059478869286,1.85348374805743,-0.861329104155504,-1.308797507041,-0.859542985497528,0.5000110044833952,0.0557964558929352,0.4007915980709103,0.4338314406849699,-0.1676157866089085,0.3653444172620623,-0.0015243989376489,-0.0107126077470685
-0.0402168930357033,-2.42115366345498,-0.640286033283093,0.961007185363128,-0.189677383131233,0.263926159413697,-0.0551339870076937,-0.854851800219702,0.5000110044833952,0.3947969789189756,0.4007915980709103,-0.0015773387362364,0.2176425284470294,0.0590054955010531,-0.0015243989376489,0.23979584763101
0.684418113980001,-1.38258552030544,-1.22147981784681,1.4366284596198,0.0052345962722711,0.353062386094594,-0.0832753348091362,-0.930353489197503,0.5000110044833952,0.1508007697763675,0.2689197216553596,0.0298229149840172,0.345111763124446,0.0590054955010531,-0.0015243989376489,0.0290863434510394
-0.119562834279355,-1.55985325060443,-0.937890381386311,0.261953224888491,-1.35340057872805,0.0262513801185533,1.08986163015937,0.372820575902995,0.5000110044833952,0.2544675495143807,0.4007915980709103,-0.3015439317068999,0.0152396452016897,0.2253935092826444,-0.0015243989376489,0.0998477359329917
0.322791966726863,0.994355051914196,-0.127640126973805,0.024087302025768,-0.96132945496252,0.234136643323427,-0.378543610175803,0.0868321475049227,0.5000110044833952,-0.0704297754333969,0.4007915980709103,-0.2405854918084177,-0.0074331117445893,0.1269621991581564,-0.0015243989376489,-0.0067244845473455
-0.486835677590024,-0.730577630828544,-0.308295487109205,-1.07835242533675,0.509953857646043,2.3175045135583,-1.15258828754509,-0.138503423431764,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.1158365647566066,-0.22249772503667,0.0716955479209484,-0.0015243989376489,-0.0513918208608434
-0.81805247908518,-0.0693926626449135,0.45689127147994,-0.221803167239247,-1.36428112517871,0.252288872992513,1.54478782408321,-0.252402106285214,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.308324378495193,-0.0965952851101556,0.2478138240127814,-0.0015243989376489,-0.0523095320568783
-0.870752796776143,0.602134387125699,0.431141678232344,-0.120162165370322,0.870702844351037,0.147136480029416,-1.72375559463721,0.193744219903361,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.2158961506307598,-0.033549715001918,0.092415710835307,-0.0015243989376489,0.04544868466096
0.0950678511008768,-1.21688407905936,1.19655212392073,0.676941901132616,0.320653300829238,1.22132277344882,0.830619831672864,-0.62537531371824,0.5000110044833952,0.1303388590666026,0.3685157528529355,0.0788122529273813,0.1651196516793359,0.0590054955010531,-0.0015243989376489,-0.0027151101101212
-0.29432661450714,-0.338070646522636,0.105892939583702,1.55594458889785,-0.637335600590585,1.24344554661275,-0.656644013053994,-0.485822734893548,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.1140419138540939,0.3580038768296342,0.0730163534089521,-0.0015243989376489,-0.0563186403449137
-0.639011799095434,1.6648677410811,-1.35617504304758,0.35573407097222,1.70344496183617,1.6071657027783,-0.536039157084169,2.04918003128636,0.5000110044833952,-0.2093125838842588,0.1367800139578981,0.4131727069057847,0.1066494255285906,0.3636901446347295,-0.0015243989376489,-0.1489681063951872
-1.25291141311604,-0.335115807813554,1.36550211777318,-0.0793319367425444,-1.20336889022986,0.557520474503606,-0.565016315412985,1.52450627636255,0.5000110044833952,0.0008538610795676,0.2840297822162506,-0.2694985633191953,-0.0501178810889499,0.1647882458047823,-0.0015243989376489,0.0762771241886428
1.09656960697666,-0.139085600990268,0.809022323185353,-0.831985439030791,1.07805533242901,0.672276607514259,0.156127925166241,-0.0789231464903706,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.2535340106397627,-0.1796019477890971,0.1373054498527184,-0.0015243989376489,-0.0502415051573312
0.199556398331765,-0.454168247236096,-0.35202107295219,1.29600331249995,1.59810556912293,-0.0816880951049594,-0.407246194379341,-0.193595110451713,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.3631880656491647,0.3424306372892636,0.2959846030102174,-0.0015243989376489,-0.0523095320568783
-0.269731353983985,-0.350016223473235,1.22153416508959,-0.997888821127218,0.0931318789505903,-0.726614532107798,0.686292016316031,0.638006395331173,0.5000110044833952,0.0008538610795676,0.3685157528529355,0.0009954005330529,-0.2387714114068647,0.0293313164877088,-0.0015243989376489,0.0779375371337243
-2.96000879803673,-0.127559761321293,-0.913646394543259,0.615329456329492,0.65912861907234,-0.774894393843204,-0.534500748725889,-0.42304794558883,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.1694164185582675,0.1582262383712963,0.0416345162513949,-0.0015243989376489,-0.0563186403449137
-0.0760250276207875,1.52165231688958,-0.192207963115719,-2.24077518601063,1.17333238959687,-0.441580300453556,0.49749807646577,0.841251090830622,0.5000110044833952,-0.174020687206523,0.4007915980709103,0.3165020102960522,-0.476776978409222,0.0996300132405319,-0.0015243989376489,-0.090575166301193
-2.31427991890084,0.817747668655718,-0.350801343266077,0.723988928340344,0.54603774225857,-0.495365239791362,0.679010371567485,1.25233686840502,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.1694164185582675,0.1911561888233036,0.0293313164877088,-0.0015243989376489,0.0613085942493947
-0.338810693103933,-0.663348728046156,0.301132833369279,-0.491930802328599,0.327879410362765,-2.97263313719671,0.836192551359745,0.883025784817332,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.0466197511057173,-0.1256074561500109,0.0293313164877088,-0.0015243989376489,0.081035125369156
-1.12475774220663,0.833698134204325,0.764396100100057,-1.22653718898314,0.537260530486942,0.228725621621111,0.240390419983207,0.485667088583452,0.5000110044833952,-0.0337204105628737,0.4007915980709103,0.1309272732653837,-0.2386834559836771,0.072347313847203,-0.0015243989376489,0.0589267413273987
-0.476250759789329,-0.282394620502228,2.68713972434674,1.01780358487799,1.01515320291667,1.27307591115833,0.341495765231779,0.763749604631802,0.5000110044833952,0.0008538610795676,-0.3815989808628897,0.2878279636813342,0.2545403087778004,0.129348220591406,-0.0015243989376489,0.0487879882650257
-0.32096144872989,-0.194650668787425,0.580809686398679,-2.55775114999061,0.123068214935257,-1.63974862237661,1.64802190955576,-0.983721205630186,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.0310740058450256,-0.483514892290918,0.0293313164877088,-0.0015243989376489,-0.0563186403449137
0.472710236708825,0.497537837546752,0.0001111250349378,-0.765227407027226,0.878759208982574,-0.905321999508802,1.33453092631025,0.287832808834436,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.1926207137917695,-0.1742229044109212,0.0487306739140638,-0.0015243989376489,0.0601191242451666
-0.278635749568162,-0.250782879877543,-0.374979624285547,-0.48714738233262,-0.699043346095886,-1.73789474241668,-0.282870652406924,-0.844030370201227,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.160089326349016,-0.1596388434317844,0.0293313164877088,-0.0015243989376489,-0.0563186403449137
-0.394787233435854,-0.788275445125125,0.114113468352768,0.133520664483585,-0.998202035754752,0.687923080484598,0.660342167559988,0.485191516269098,0.5000110044833952,0.0039329084303124,0.4007915980709103,-0.2410679610307523,0.0125911781998607,0.1263104332319018,-0.0015243989376489,0.0779375371337243
-0.112053575773915,1.63882147315322,-0.334670178888181,-0.196303584062036,-0.743555568589105,-1.58611048238155,0.0261359532174053,0.403223408444792,0.5000110044833952,-0.2476150748433778,0.4007915980709103,-0.1879837171966743,-0.0842668174974268,0.0422528700221239,-0.0015243989376489,-0.1718180547096731
-0.816373694783768,-0.579562900331418,0.324516675772412,-0.202373168427423,1.19031271416085,0.0348223028141759,0.254570704693532,-1.46354416531981,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.3031579200380183,-0.0390752391356301,0.1359846443647147,-0.0015243989376489,-0.0563186403449137
-0.0085441836328423,-0.358935839493281,0.148800539917318,-0.503521205215963,-0.732587931063825,-0.533812655141458,-0.363271440697482,-0.387944651617293,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.1622454250313976,-0.1691730387599015,0.0362432697130672,-0.0015243989376489,-0.0563186403449137
-1.5918318709685,-0.296273046485408,0.0510808060412491,0.206116430145363,-0.483003478836596,-0.0151011542037384,-0.596659212143321,0.72248903340257,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.1196637794592051,-0.0060317178880029,0.0730163534089521,-0.0015243989376489,0.0779375371337243
-0.780713462171992,-1.83442656270389,1.33864079240679,0.747764161177078,0.172159265661429,0.299631011048674,0.0377115112220988,-1.3601751313187,0.5000110044833952,0.2880122668245772,0.2840297822162506,0.0644869891038914,0.2022497941519941,0.053374840409715,-0.0015243989376489,0.08386760285446
0.21281537849509,0.0900939894146962,0.877128749168704,-1.39123861198254,1.8195258209651,-1.63371407396471,-1.30717219530865,0.36839355457437,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.4338314406849699,-0.3174578057086313,0.3597155995820741,-0.0015243989376489,0.0601191242451666
-1.84231896177808,-1.84285358696384,-0.131280792338153,1.07020181040687,0.325027604316967,0.894770577859857,-0.417103153322563,-2.45301861916865,0.5000110044833952,0.254004922426374,0.4007915980709103,0.0788122529273813,0.2822833317967478,0.0590054955010531,-0.0015243989376489,0.08386760285446
0.96790888095597,-0.574654232824341,-1.33973332474106,-0.976118132189795,-1.28193086580505,0.0726877168604933,-0.211002340708948,-0.50314873446697,0.5000110044833952,0.0008538610795676,0.2318835732073578,-0.2942090781831179,-0.2721158936477175,0.1948738238704767,-0.0015243989376489,-0.0563186403449137
0.91784915196635,2.01492609955063,-0.0765670196074963,-1.1188969986874,1.07398665638002,0.206734346524142,0.0968223310398231,-0.456739830404985,0.5000110044833952,-0.3688583938000607,0.4007915980709103,0.2511432860427777,-0.2259761302400181,0.1366364102909693,-0.0015243989376489,-0.2873572710795296
-0.520633999182659,0.618037375649206,1.40749313164025,-0.334708051160562,1.68151449783705,0.993355514058756,-0.0153736551080201,0.648066978600642,0.5000110044833952,0.0008538610795676,0.2291314146895778,0.3980329407287151,-0.0699294650007341,0.2958360260046536,-0.0015243989376489,0.0529283755943442
0.474831125817188,-0.0972904218054004,1.64117770229202,-0.854806864930913,-0.728840798793954,-2.34649037014339,0.278369740932788,-0.910014935690484,0.5000110044833952,0.0008538610795676,0.0274615811127864,-0.1643468762513049,-0.2385863954494803,0.0362432697130672,-0.0015243989376489,0.0135985804949425
-0.0658017847622693,-0.548389374172755,-0.22393620526825,0.865661592236648,1.527274846609,-2.00802632177368,1.21392971463041,1.31673412999777,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.3623603214852007,0.2446599002135538,0.2290029265468248,-0.0015243989376489,0.081035125369156
0.098157942979017,0.948593307019474,-0.0358173824439681,1.35111465847154,-0.0870829941652921,0.0805746998174945,-0.839845634097971,1.76181569122271,0.5000110044833952,-0.015601716470655,0.4007915980709103,-0.0007495945722724,0.3049998253258339,0.072347313847203,-0.0015243989376489,0.0398770560728682
0.77448352908671,-0.562865776863248,-0.107252650121541,-0.12998187442415,0.684239895452418,-0.570676575442009,-0.227566746546511,0.651943102400135,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.1583979023556865,-0.0414604935716876,0.0416345162513949,-0.0015243989376489,0.0779375371337243
-0.949286439047873,0.274608777113433,-0.564411542539219,0.360479013355346,1.06750194831122,1.54990071825742,-0.36271303442451,1.6406385048875,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.2827417815435427,0.1015412340636807,0.1373054498527184,-0.0015243989376489,0.0803193900557202
-1.13994021705343,-1.53748963690134,-0.76793771335624,1.76541978934239,-2.87014342193472,0.9122233408988,0.646312466099259,-0.263134206440359,0.5000110044833952,0.2544675495143807,0.4007915980709103,-0.4543104959601056,0.4429656539705282,0.678418206618166,-0.0015243989376489,0.0312462739389661
-0.960730717197824,0.686764905532347,-0.436997042013788,-0.178198679892723,-1.86769393795316,0.325063220317376,0.0710188828274835,1.58467130477323,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.4187219374573153,-0.0892964478927056,0.3999200319911656,-0.0015243989376489,0.0724789897359366
1.63007079965096,-1.22181858001202,-0.589464550570942,-0.938037239882921,0.533939420098797,1.04468575875749,-0.773038921964264,-1.50713960061941,0.5000110044833952,0.118950906134106,0.4007915980709103,0.1345833429278785,-0.2030333246627424,0.0590054955010531,-0.0015243989376489,-0.0027151101101212
-0.0247156321702411,0.0168538127509913,0.183403823852948,0.415565272791983,-1.1451946158563,0.888340822557458,-1.15190107878163,-0.183922548510549,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.2634531939155581,0.0901843779722353,0.1276312387199055,-0.0015243989376489,-0.0523095320568783
-1.06461458541696,-0.0580607536938403,-0.342015286382056,-0.719059641777674,-1.5361657899417,-1.89812305027224,-0.0484390099011348,-0.254646709948541,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.3689724598213504,-0.2142512636278702,0.2119618136703895,-0.0015243989376489,-0.0523095320568783
-0.10859037168129,-0.390756613191139,0.713242683841249,-0.624206801605547,-0.0026301083983384,0.437247871318763,-0.0929444719301955,-0.765418323145985,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.0031973310016107,-0.1764662623941413,0.0730163534089521,-0.0015243989376489,-0.0563186403449137
-0.26426936626551,-0.870480102969133,1.27155676751387,-1.95418724971985,0.605391509661033,1.49975713699373,-1.61989311730329,-1.30281556040166,0.5000110044833952,0.0033625612636704,0.3362040339320992,0.1325529748545821,-0.4247017874995999,0.0831988473790949,-0.0015243989376489,-0.0287955508770646
-1.51466638581311,2.59257298329238,0.497651334368168,1.7726777265331,0.0600662250330364,1.4424180424135,1.06087148846076,0.721201963564559,0.5000110044833952,-0.4397310795259805,0.4007915980709103,0.0490746694396405,0.4269181842070613,0.072347313847203,-0.0015243989376489,-0.3201610812507432
-0.790681644444153,-2.14609891568715,1.81804971355847,-0.774803636139867,1.54461282711144,1.06796224593687,0.203738281119539,-0.99765237183364,0.5000110044833952,0.3582942383525881,-0.157669919138688,0.3348598705620782,-0.195339839555651,0.2491126552832764,-0.0015243989376489,0.1982984521270204
0.0182258368204706,2.575231105565,0.0320719554308478,0.896616433133405,-1.09870513214155,0.781636091239663,0.551485720685887,-0.550738036037425,0.5000110044833952,-0.4520433911312426,0.4007915980709103,-0.2522286264742396,0.2086996329700655,0.1269621991581564,-0.0015243989376489,-0.3578842860858887
0.366622460232023,0.492501209070151,0.226546213518258,-0.562507984931197,0.424795661075078,1.42399364576004,1.25792407028713,-0.917445841567883,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.0969654365099293,-0.1269155977392325,0.0730163534089521,-0.0015243989376489,-0.0563186403449137
0.960513304466971,0.111152363015326,-2.95826130162432,0.057534203523687,1.69439375639614,-2.17898130264163,0.238743122984358,0.854553224984356,0.5000110044833952,0.0008538610795676,-0.1585653781555062,0.4076769140178554,0.0319076881299548,0.260982494069441,-0.0015243989376489,0.0803193900557202
-0.854866033779479,-1.01478632838815,0.382882745158645,0.361653436198831,-1.57542861312113,0.254755976873358,-1.13763054107158,-0.408778586052857,0.5000110044833952,0.0723332466672853,0.4007915980709103,-0.341866140137478,0.0671781445985935,0.2980279529799421,-0.0015243989376489,-0.0107126077470685
0.602169764519903,-1.20489819399469,0.324959974579839,1.20246081166908,-0.958133896736445,1.97301255237547,1.14941400487233,-0.61622027551015,0.5000110044833952,0.1303388590666026,0.4007915980709103,-0.2291757726187327,0.265604707029842,0.1136203808120066,-0.0015243989376489,-0.0027151101101212
2.6910200903926,-0.10899676792815,3.38292816828392,-0.327538959586627,0.0916881090593749,-0.0649552837076499,0.195550491430478,-0.709179678020814,0.5000110044833952,0.0008538610795676,0.2828537975849144,0.0122901218668018,-0.0846000735965228,0.0650591241476396,-0.0015243989376489,0.0135985804949425
1.14056737851039,-1.33452787008345,-0.147383618152877,0.370309578657736,-0.247601066269601,-1.86942094581947,0.114738524988232,-0.559440390654958,0.5000110044833952,0.1673375605507177,0.4007915980709103,-0.078212016406535,0.0671781445985935,0.0395723226666824,-0.0015243989376489,0.0165403003949935
1.62466914697859,-1.32375626670184,0.0717765214323804,-2.01351494139169,-1.26222044008057,-0.396111193366723,1.15214435397766,-0.14655718644938,0.5000110044833952,0.1673375605507177,0.4007915980709103,-0.3190746671361573,-0.4506577393211837,0.1627505986162108,-0.0015243989376489,0.0096661506748283
-0.920018100162959,1.59609687698035,-0.077143123327227,0.278667821923197,-0.871010074275786,0.0184159512065151,-0.775755684934949,-0.572466729029012,0.5000110044833952,-0.2425356041578188,0.4007915980709103,-0.2150080301023484,0.0511408833101726,0.1269621991581564,-0.0015243989376489,-0.1952320987283747
-0.718572808264865,-0.545832062047443,-0.60819376950967,-2.40866807083824,1.49541742896808,-0.287438418858174,-0.291418921886422,0.102221809391156,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.4047317099289322,-0.4721635544691062,0.2193798143759182,-0.0015243989376489,0.0525733496673078
-1.192599871586,-0.194697311842402,0.719095339613313,0.294340644035757,0.102503730505577,0.192389235792577,0.377004403104025,0.458057655224955,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.0359892298605502,0.0914686049942584,0.0730163534089521,-0.0015243989376489,0.0779375371337243
-0.414578576959189,-1.15556622891104,0.334996375662541,0.133720182321967,0.261500678666389,1.00580926220829,-0.169567692812048,-0.11082536319683,0.5000110044833952,0.076408363165899,0.4007915980709103,0.0682302779016604,0.0441167088383672,0.0590054955010531,-0.0015243989376489,-0.0107656309638006
0.179809287548797,0.317462676658844,0.482310573061282,-0.329374177351205,-0.769661460378728,-0.857851844983159,-0.236832696767809,-0.0574611621016245,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.2053254673031871,-0.0965952851101556,0.0362432697130672,-0.0015243989376489,-0.0502415051573312
0.356442904878717,1.12329084802577,-0.554517771962683,0.252409215967089,0.716123624159868,0.588805322147874,1.00919969284548,-0.72415271019814,0.5000110044833952,-0.0974768077479764,0.4007915980709103,0.1643302364204759,0.044989310726661,0.091746671273558,-0.0015243989376489,-0.0563960142530759
1.17614032367707,2.68082278389709,-0.978777332833126,0.819706351884886,-0.0745723925113654,-1.08116806919982,1.17062313621155,1.42266971174982,0.5000110044833952,-0.4401389790965399,0.4007915980709103,-0.0015773387362364,0.1743555896839246,0.0353409167967655,-0.0015243989376489,-0.3926809298299708
0.884749052397105,0.922018972362988,-1.59330606077219,1.06243750760588,-0.0502862672274852,-0.889545930614068,-0.60339431434024,0.0462868739320139,0.5000110044833952,-0.0441632120726715,-0.0504927692179788,-0.0015773387362364,0.2452280100650893,0.0293313164877088,-0.0015243989376489,0.0114152803710201
0.858747663386446,1.00242749258139,-0.909326971163691,0.521085316905832,0.275194001121472,-0.519698599960954,-0.601582740316689,0.264507747468958,0.5000110044833952,-0.0740940303344658,0.4007915980709103,0.0742756473052976,0.1566854825062625,0.0293313164877088,-0.0015243989376489,-0.0006101805963581
0.831000769997571,-1.38017013443732,1.96404936955097,-0.505688406034038,-1.4533864045079,-1.1166636233139,1.23131292590346,-2.30448113721827,0.5000110044833952,0.1167934253781641,-0.2643825184644606,-0.3612027930471584,-0.1479016756702089,0.2196740294621908,-0.0015243989376489,0.1012022928208956
-1.44518726754707,0.0241527309699506,0.0666430083153009,-2.02829553625676,1.74124808861351,-1.13867694544163,1.18721589708094,0.724345796062586,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.5064778817631342,-0.4332977408974525,0.3134030894085926,-0.0015243989376489,0.0779375371337243
-0.309417801237595,0.654883669405386,0.409163251779593,1.83884587763037,-1.15780728565816,-1.0008498628564,0.412864721557499,-0.72442736386056,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.2592086489901187,0.4062836564782846,0.0839462017986624,-0.0015243989376489,-0.0563186403449137
0.793125968643293,0.0579905286909396,-0.93965789258008,0.346444713589624,-1.69582594631597,-0.802131044697166,-0.78360756308967,-0.0590958756956974,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.4065385833380846,0.0516196771225477,0.2801143799688762,-0.0015243989376489,-0.0502415051573312
1.77878522659551,-1.42747359957703,-0.498717175775443,-1.24268435383128,0.91951970287731,-0.637079338691524,-2.06055940656453,-0.322535516014104,0.5000110044833952,0.2414531498327954,0.4007915980709103,0.2049856583111147,-0.2342057287477051,0.0589716800930374,-0.0015243989376489,0.0290863434510394
0.964222723534691,0.322224390131961,-2.06293776022337,-0.268061499625788,1.92554755790814,0.310417228406334,-0.698995329639741,1.00092092337659,0.5000110044833952,0.0008538610795676,-0.4101918183060855,0.4338314406849699,-0.0380551858357733,0.4128777093689502,-0.0015243989376489,0.0803193900557202
0.394088803740116,0.56809894364978,-0.305432741504393,-0.0094363041919079,-0.86147118186875,-1.31166258065477,-1.2832601853702,-1.25544973460934,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.2205038229902778,-0.019761579357318,0.0839462017986624,-0.0015243989376489,-0.0563186403449137
1.2481683699189,1.49274309448723,1.25496326751109,-0.238313910759267,-0.820187977271636,-1.01877862983138,-0.0623542474253063,1.14992975676556,0.5000110044833952,-0.174020687206523,0.3685157528529355,-0.207823105161383,-0.0842668174974268,0.089955802107719,-0.0015243989376489,-0.090575166301193
-0.429148908858734,0.140163313058404,-1.51550332508334,0.0827732336001727,-1.72906231615591,-0.847281351707815,-0.597859926343267,0.0796287851173962,0.5000110044833952,0.0008538610795676,-0.0005194132039629,-0.4120343762260139,-0.004722290979664,0.3692202172818781,-0.0015243989376489,0.0525733496673078
1.63299041374211,1.33148705239385,-1.27402416432712,-0.906362314064291,-0.969804500781083,1.98786983977616,-0.0469327247019657,-0.869046172439257,0.5000110044833952,-0.1728786445700518,0.2443047989289053,-0.26529600667234,-0.2452042908680259,0.1269621991581564,-0.0015243989376489,-0.0722460295599687
0.655546031054229,0.200275896463835,-1.44960588086927,-1.19977538865912,0.654462112926582,1.05828962883038,-1.52066353599542,0.859488783184734,0.5000110044833952,0.0008538610795676,0.1341215658314787,0.1309272732653837,-0.2340700320435611,0.0853195531726381,-0.0015243989376489,0.0803193900557202
0.643753372379108,-1.40677329767543,-0.545224033042899,0.928790849538966,-1.37335119718537,-0.60111447551638,0.999006532292958,-1.75478081902693,0.5000110044833952,0.2249163590584452,0.4007915980709103,-0.2964577495691084,0.2176425284470294,0.2143697932705117,-0.0015243989376489,0.0290863434510394
-1.15085808368351,-0.38605791446941,0.823757114633145,-0.263578860272971,0.245046588609468,-0.360246101532148,-2.56035396010183,-2.12933485105664,0.5000110044833952,-0.0080777875091822,0.4007915980709103,0.0669456240012966,-0.0431630336615005,0.0293313164877088,-0.0015243989376489,-0.0563186403449137
0.353432460811781,-0.402750072489618,-0.832247302499899,-0.436407671880647,-1.40165226569876,1.91408496103639,0.109803155218798,-0.400813474184884,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.3252430397006483,-0.130766566322745,0.2478138240127814,-0.0015243989376489,-0.0563186403449137
0.124240938220513,0.956427757746729,-0.0542828494710713,1.62334318442619,0.105591470201351,0.281372453160843,0.232878474934854,1.78855753078361,0.5000110044833952,-0.0242282302575568,0.4007915980709103,0.0681811214758297,0.398952276374876,0.072347313847203,-0.0015243989376489,0.0210215558410668
-1.7559008374382,-1.86609157989478,-0.517936745946005,-0.0497829668006987,-2.11650395968571,-1.25997695166115,-0.0362609168372458,-1.72484601255848,0.5000110044833952,0.2880122668245772,0.4007915980709103,-0.4540184352634612,-0.0001161044237934,0.4217547736999724,-0.0015243989376489,0.0947605540942079
-0.0356891761580068,0.0271357616302922,-0.508890695409777,-0.874516518340894,-0.216743589178511,-0.553210734251292,0.805851984969914,-0.201003899232199,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.0426886692053863,-0.243037338930192,0.0293313164877088,-0.0015243989376489,-0.0523095320568783
-0.0825525528256168,0.161920096245672,1.27122603131854,1.19001553814386,0.995570743347846,1.06132653653048,1.2121298167108,1.30816401246114,0.5000110044833952,0.0008538610795676,0.3362040339320992,0.2808808208985022,0.2851208906233287,0.1373054498527184,-0.0015243989376489,0.081035125369156
1.84034320081718,1.12560840225111,-1.46191304458019,-0.453591474687871,-1.7244982846745,0.431940367336493,3.08573560773908,-0.537044392035577,0.5000110044833952,-0.0974768077479764,0.1039790782075466,-0.4302376913318329,-0.1250741300037087,0.3999200319911656,-0.0105327381658785,-0.0563960142530759
1.98580800600441,-0.0789778566791396,-1.6385533661694,1.5101346647591,1.05808864587677,0.235236221621842,1.22185083901252,-0.483689338108046,0.5000110044833952,0.0008538610795676,-0.0767948704750756,0.2985979911421295,0.4136383293844142,0.1373054498527184,-0.0015243989376489,-0.0563186403449137
-0.350600650427065,0.104493423084109,-0.940450037545568,-0.905769882996322,0.156247031169672,-0.109568602555167,1.28540336140225,0.505887481583462,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.0291944992142478,-0.211970934995397,0.0298868931356373,-0.0015243989376489,0.0772218018202886
-3.2729994886453,0.327314895322898,0.098404424524829,-0.8716075757191,-1.08339176289718,2.07404937720021,2.16702279510789,1.87667441284683,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.2760748301743954,-0.243037338930192,0.1276312387199055,-0.0015243989376489,0.081035125369156
0.830661953440222,-0.311042067460316,-0.964995884334834,-0.095798859826479,2.08041993177616,0.258315864091885,2.05505396594009,-1.78996483674063,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.4346930056842762,-0.0156187485056495,0.4458311912572587,-0.0015243989376489,-0.0563186403449137
0.933107279434278,-0.171094627808637,1.10028092128513,0.599197234149436,-0.295766418136309,1.54921530731165,-0.427308125210343,-0.8239319623574,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.0731258342687435,0.1123227579511368,0.0730163534089521,-0.0015243989376489,-0.0563186403449137
0.861699487264254,0.333628932178023,-0.480750011009677,1.38090929908622,0.0023640318711577,-1.44123097285859,0.344678536368807,-1.01190261233435,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.0298229149840172,0.2948423802128526,0.0293313164877088,-0.0015243989376489,-0.0563186403449137
-0.745543501620891,-0.403191716918459,-1.33483098138755,-0.104252592379508,-0.453331636693891,-0.16312704998474,0.120385330015867,-0.153440497834225,0.5000110044833952,0.0008538610795676,0.2443047989289053,-0.1255961135239946,-0.076519327111231,0.0298868931356373,-0.0015243989376489,-0.0523095320568783
0.461798149755384,1.47195037565052,0.441890223542896,1.40071120590907,-0.115677946254127,0.205250956278602,-1.0569885993866,0.21729438828766,0.5000110044833952,-0.195658160804551,0.4007915980709103,-0.0007495945722724,0.3049998253258339,0.072347313847203,-0.0015243989376489,-0.049051858151398
0.0390766876318967,0.123887700603561,-1.57790660039735,-0.309829097109787,-0.0941087275666159,0.910569996666871,-0.120275791158792,0.436055360221412,0.5000110044833952,0.0008538610795676,-0.0504927692179788,-0.0222795197959068,-0.0931821807263438,0.0730163534089521,-0.0015243989376489,0.0594033889317309
1.32072819001139,0.0984839511759253,1.19397490251485,0.558783668747256,1.04775868296658,-0.241413911366939,-2.65248823689219,0.183502352767791,0.5000110044833952,0.0008538610795676,0.3685157528529355,0.2878279636813342,0.1635011075525034,0.0936204129314752,-0.0015243989376489,0.0532890849807435
-1.89868364549909,0.181901610666955,-1.49213803965054,-2.06774714341433,-0.545719230462357,0.0565695732051414,0.763500005879779,0.830082377171873,0.5000110044833952,0.0008538610795676,0.0515687093584352,-0.1742006210882072,-0.4719291024108764,0.0730163534089521,-0.0015243989376489,0.0803193900557202
-0.291982348827299,-0.682336669323609,0.269300307715584,0.107369750319181,0.903189161400322,0.176354175910866,0.617101832294134,-1.3604673484529,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.2163326918076199,0.0463189099444921,0.0910949053473033,-0.0015243989376489,-0.0554009291488787
-0.723308368749665,1.15775665469731,0.952571229991773,0.28605733041043,0.187130581596469,0.743031430205458,-1.35244252540655,2.14758091489109,0.5000110044833952,-0.0518458069867195,0.4007915980709103,0.0594008069660998,0.0892575211130433,0.072347313847203,-0.0015243989376489,-0.0186728094179305
0.061916806581849,0.479858943585774,0.327152970730687,1.56898000827664,-0.611490535928574,-1.41684147900896,-0.0435177387385717,1.49233466078051,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.1140419138540939,0.3580038768296342,0.0293313164877088,-0.0015243989376489,0.081035125369156
-1.75444236624709,1.69795661940729,-0.33238811343414,0.621817209157278,1.39541896543169,-1.01984511488865,0.877705754495345,1.31299969969477,0.5000110044833952,-0.2259776012453498,0.4007915980709103,0.3401534827253451,0.1559980688672378,0.1798762216654919,-0.0015243989376489,-0.1489681063951872
0.447182308231245,0.417934700702342,0.706930134613638,1.17779484627518,-0.390096710804879,0.6101917591048,-0.331678965498006,0.230366709312852,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.0722980901047794,0.2294864380685487,0.0730163534089521,-0.0015243989376489,0.0601191242451666
1.15788281896095,-0.360051562428963,-0.926930374394573,1.1218888600469,1.00314444050422,-0.660032844023298,-0.0498680449883482,0.722016866108094,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.2886557078452982,0.2851208906233287,0.0936204129314752,-0.0015243989376489,0.0772218018202886
-0.456973471551953,-0.242083296952019,0.591618170831756,0.0290674108388495,0.287645844937756,0.498243088522381,-0.27862463702477,1.00686608999203,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.0682302779016604,0.0336706720913369,0.0730163534089521,-0.0015243989376489,0.081035125369156
1.3455807719842,0.0258704920035671,0.495504545457233,0.508104970153189,-1.24160528389512,-0.289125125327378,-1.86447598389644,0.0509003188156537,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.2634531939155581,0.1078666549977234,0.1525095924372372,-0.0015243989376489,0.0532890849807435
-0.708535762724805,-0.701479131521569,-0.0166739186503033,-0.348535447092786,-0.245401723881416,1.76479500774868,-1.25457712517629,-0.0214032300992719,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.1019111244002834,-0.0953022346635525,0.0716955479209484,-0.0015243989376489,0.043974416283892
-1.0726843424618,0.121540833854076,-1.68015616326192,0.028376782748056,-1.64782894056624,-0.451199273679289,0.0538856769213537,-0.107461975723993,0.5000110044833952,0.0008538610795676,-0.1498281363916678,-0.4120343762260139,-0.0162317313099013,0.268353773966598,-0.0015243989376489,-0.0502415051573312
-0.30775236377412,0.96574563952972,-0.343378029463551,-0.801071017403971,0.365614183326223,-0.327243228664457,1.11566029658685,1.71789294752064,0.5000110044833952,-0.0242282302575568,0.4007915980709103,0.0631547917958091,-0.1847150327455251,0.0293313164877088,-0.0015243989376489,0.0203058205276311
-0.734743071454664,0.0747766156156111,-0.897998662970524,1.76392505251492,-0.760647039900755,-0.103405614409624,0.199437925240999,2.81812330291656,0.5000110044833952,0.0037917883697071,0.4007915980709103,-0.1760044937043273,0.3939647335954539,0.0367988463609957,-0.0015243989376489,0.0803193900557202
-0.501380180100201,0.907555794890367,-0.185077406034811,-1.60007802843188,0.592097345799216,0.880337661899365,-0.538659984068835,1.11815837713212,0.5000110044833952,-0.0218199273620108,0.4007915980709103,0.1309272732653837,-0.3767203302527791,0.072347313847203,-0.0015243989376489,0.0398770560728682
1.33706992941675,1.54724938530576,-1.22288737551586,-0.782056887894112,0.416770798309393,-0.012916773560831,-0.974350978515739,-0.60513387395338,0.5000110044833952,-0.2085961305018877,0.2620227200733802,0.094863985290022,-0.1847150327455251,0.072347313847203,-0.0015243989376489,-0.1282983711363385
1.22981921641046,-0.971525508011222,3.19245163121645,-1.33499535406549,-0.594274358219394,-0.255761142068947,0.623528342197713,-1.69496603082319,0.5000110044833952,0.0271634633865264,0.0759520196219117,-0.1559332198369511,-0.3411504329206368,0.0354140166548762,-0.0015243989376489,0.0614033416227875
-0.127027575975708,1.91233539720307,-0.602087803455247,2.31203777527457,-0.549076581342538,-1.44314122695631,-1.7500252953978,1.36963840080754,0.5000110044833952,-0.3100847588968772,0.4007915980709103,-0.1165245219322971,0.4695693994793234,0.0353409167967655,-0.0015243989376489,-0.191699062092109
-1.61607075889167,0.642618062280601,-0.237633739802409,-0.433068466194474,-2.30160990240927,-0.305716878911936,0.85217454786968,0.90743876995058,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.4722217503692802,-0.1351507316685482,0.5338915286371338,-0.0015243989376489,0.0731947250493724
0.938922731526722,-1.06063355801371,1.54173293522171,-2.06379207278188,1.41332947137273,-1.46392027032703,-1.12269911682414,-0.132701547459032,0.5000110044833952,0.076408363165899,0.1159212317385422,0.3517283563794312,-0.4645136804634369,0.1870024687412651,-0.0015243989376489,0.06404166172658
-1.09276494044711,-0.302986379030833,-0.155933527083785,1.20367635743909,0.0410553734135918,0.0820701499355232,-0.613114963178601,0.0129165406911071,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.0419031561623058,0.281552566934769,0.0730163534089521,-0.0015243989376489,0.0532890849807435
-0.392031721034619,-0.183021978268083,0.456795123922868,2.02261832158228,0.883501292758293,2.51794463629008,-0.824910848527329,-0.294055638608953,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.2665072312531638,0.4505325270471541,0.092415710835307,-0.0015243989376489,-0.0523095320568783
2.07940035407233,0.566731983594407,-2.49577081617055,0.239333053158397,0.348191431696916,-0.617811128761619,1.97513301532597,0.6525759322166,0.5000110044833952,0.0008538610795676,-0.4552431025558089,0.0923625626995889,0.0479191983874094,0.0293313164877088,-0.0015243989376489,0.0714978230115908
1.24702277951079,-0.754088203061835,-0.394645202347222,0.0182722829612569,-1.78217247617436,-0.453180935118888,-2.03192054130196,-1.18622054839657,0.5000110044833952,0.0033625612636704,0.4007915980709103,-0.4120343762260139,-0.0149386808632982,0.3701953553991146,-0.0015243989376489,-0.0520866595949733
1.73298224799646,0.993338728522673,-0.475489338499385,0.697268077117134,-0.451794076688521,-0.895953800566024,2.28117182618928,-0.794921635504299,0.5000110044833952,-0.0740940303344658,0.4007915980709103,-0.1145775973214136,0.1246512255638655,0.0293313164877088,-0.0015243989376489,-0.0563186403449137
0.545721183956413,1.28339651088247,-1.27623110930318,1.63684248802588,1.16614621061024,-1.16011739962785,-2.8413359437315,1.32063560876719,0.5000110044833952,-0.1512411709720238,0.2443047989289053,0.3138927110853042,0.4123633331391677,0.0996300132405319,-0.0015243989376489,-0.0268979196851726
0.665823913452274,-1.33500094416174,-1.24024631178,-0.028640167482033,2.03101192633102,0.55474966620734,0.018602496503215,-1.67015186125482,0.5000110044833952,0.1508007697763675,0.2689197216553596,0.4346930056842762,0.0405036415278074,0.4298415921768454,-0.0015243989376489,0.0185193935754403
-0.638949332695434,-1.56299257885263,0.90699907413169,1.62935965092489,0.0887761558371673,-1.17024019310584,-0.851839057826171,-0.812059645695744,0.5000110044833952,0.2379307587400305,0.4007915980709103,0.0466749049769842,0.3857040825425932,0.0395723226666824,-0.0015243989376489,0.0392109881963728
1.48201386058042,0.71499283528748,0.0908844584609254,-0.196232246919643,-0.0972058928501475,0.586365802536372,-0.235192052798544,0.329492072376601,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.0130208787612637,-0.0817965987404333,0.072347313847203,-0.0015243989376489,0.0522787239253831
1.66141343374249,0.0898179924952573,-0.210716456468381,-0.62832393384256,1.4600540561884,-0.583215455733627,-0.681246549950684,-0.998568100492068,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.3348598705620782,-0.1255482434199745,0.1767614625622916,-0.0015243989376489,-0.0563186403449137
-0.122306666588947,0.761774513083532,-1.13286592955254,0.49536442782248,-2.37320272127276,-0.0118466673478586,-0.236011737793194,1.62460530878266,0.5000110044833952,0.0008538610795676,0.36977775464427,-0.4540184352634612,0.134060725546687,0.5645913433464216,-0.0015243989376489,0.0613085942493947
0.0052700240326057,-1.35986167790588,1.37865046813021,-0.98278599278082,0.271185734592361,1.00392703469317,1.74696223063797,0.163457369358999,0.5000110044833952,0.1673375605507177,0.2418046542049203,0.0417385823517995,-0.2498995817650469,0.053374840409715,-0.0015243989376489,0.0682838361805587
-2.5288993974727,0.96678908265799,1.20886814429617,-0.227082125198666,-0.189854183364853,-0.648387558300803,0.178316013481662,0.502734023679732,0.5000110044833952,-0.0661949761177447,0.3685157528529355,-0.0134439676623211,-0.0842668174974268,0.0293313164877088,-0.0015243989376489,0.0179239676056351
0.672597365001663,-0.366223990920775,2.32705447489633,-0.577398973203013,-0.993870672041649,-0.355157619084499,1.09058616660883,0.274644415980676,0.5000110044833952,0.0008538610795676,-0.431081056538071,-0.2626784878266951,-0.1820503892777006,0.0839462017986624,-0.0015243989376489,0.0309695753764681
-1.47142704889839,-0.21815196438317,0.241603292210111,0.328925773537029,0.506099757307352,-0.763189701905066,1.30538628205761,-0.118747664989225,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.1521060051343525,0.0918102619290602,0.0293313164877088,-0.0015243989376489,-0.0502415051573312
-0.848445863701468,-1.51826113134,-1.33906188720981,-0.660653322009524,-0.403778344948388,-0.273178469659636,1.00064956560273,-1.93299698778355,0.5000110044833952,0.232806506958175,0.2318835732073578,-0.1405121398503391,-0.1929799005381776,0.0395723226666824,-0.0015243989376489,0.0312462739389661
-0.580577895686451,1.44539052048136,0.472854841953638,-0.124066881859723,-0.322442904481177,-1.08753678307424,0.376171089252377,1.45224466169271,0.5000110044833952,-0.174020687206523,0.4007915980709103,-0.0841443504713245,-0.0842668174974268,0.0353409167967655,-0.0015243989376489,-0.0609228091138208
-0.432899382937567,1.38086521384312,0.337479908195911,-0.401718589586971,-1.4656192608022,-1.62979263303621,0.275953877414215,0.932532758918361,0.5000110044833952,-0.174020687206523,0.4007915980709103,-0.3577955813570344,-0.0886559711526732,0.2156047549326067,-0.0015243989376489,-0.0609228091138208
1.21432169549388,0.51444540105612,-1.78099828399374,0.199816383558544,-0.216709782722735,0.171124997371049,-0.937022489483334,-0.56636498768197,0.5000110044833952,0.0008538610795676,-0.2403364450388222,-0.0134808983016065,-0.0060317178880029,0.0730163534089521,-0.0015243989376489,-0.0563186403449137
0.14999671850998,0.82357712413907,1.44144531332815,-0.0383071402501295,-1.1399615703695,0.39915368097448,-0.982266506104901,0.524528725050317,0.5000110044833952,-0.0177613683055971,0.2003382918553962,-0.2694985633191953,-0.0074331117445893,0.119004969896844,-0.0015243989376489,0.0417579801078023
0.596326958723568,0.134545748016143,0.206899525102334,1.16228523169559,0.240905268629531,-1.31140350283904,0.338435844480893,-0.220993383487971,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.0796399970913453,0.2682192904944987,0.0293313164877088,-0.0015243989376489,-0.0523095320568783
0.679324698145294,0.437438449869361,0.796925235164137,-0.580911756244436,-0.408215371937555,0.378683260560942,0.144712904479398,-0.349988500681312,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.1415838495525561,-0.1820503892777006,0.0730163534089521,-0.0015243989376489,-0.0563186403449137
-0.363230007834035,-0.580828716934532,0.248007160234603,1.16588206197837,-1.74112327016548,-0.294364621263232,0.979106211358438,1.00436038165859,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.4065385833380846,0.2351993336821955,0.3692202172818781,-0.0015243989376489,0.081035125369156
-1.16397832970242,1.73030519481439,0.358508692235322,1.33471784917253,-0.201539671975512,0.5152598968625,-0.379523200779817,1.11568757951334,0.5000110044833952,-0.2259776012453498,0.4007915980709103,-0.0007495945722724,0.3015867209420221,0.072347313847203,-0.0015243989376489,-0.2107117046534233
0.47606436407781,-1.13453669590912,-2.32933033551693,1.44499947857454,-0.438912118141101,1.16963406693422,0.653751848517183,-0.755747424295099,0.5000110044833952,0.0598715723915489,-0.4483461009738295,-0.1085636035669281,0.3395276362408867,0.0590054955010531,-0.0015243989376489,-0.0059595081431825
1.53191723373403,-0.588972495256569,-0.544878760874359,1.54525583150631,-0.73614945104766,0.909139263637356,0.368661419840326,-0.372034489338908,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.1295172397424139,0.3580038768296342,0.0786075011463068,-0.0015243989376489,-0.0563186403449137
0.384087791518047,-1.91788050146352,0.391585530791541,-0.598426007887346,-0.223025781084542,0.512445281303371,-0.919897045149368,-0.486547325036419,0.5000110044833952,0.3748310291269383,0.4007915980709103,-0.0405872179854789,-0.160779026188008,0.0590054955010531,-0.0015243989376489,0.1070289890469306
-0.201003362151856,-1.70262335135249,-0.812496662406858,0.841271156160952,0.362783155428535,1.6764989629021,-0.852778756462445,-1.80430539463608,0.5000110044833952,0.2662189479327856,0.4007915980709103,0.0974487448373805,0.2186541770214242,0.0590054955010531,-0.0015243989376489,0.0617716693117742
0.548044690477119,-1.98107489202986,-0.62565412497631,1.66266045397813,-0.481015313358682,-0.291225910313192,0.285733410883531,-1.3559644134627,0.5000110044833952,0.3582942383525881,0.4007915980709103,-0.1140419138540939,0.4071437677624285,0.0395723226666824,-0.0015243989376489,0.1070289890469306
-0.428305031282186,-0.683097760345143,-0.735708641540968,0.38134014285626,1.40887568225871,0.054681874029525,-1.22008645499646,-0.430385502403811,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.3350673005875536,0.1027914697629703,0.2162308527896747,-0.0015243989376489,-0.0554009291488787
2.77314050609012,-0.946396450522293,-0.740258847498032,-0.531227617796743,0.291956137156329,-0.867366271341537,0.879869742845856,0.41514025991875,0.5000110044833952,0.0411370514697039,0.4007915980709103,0.0466197511057173,-0.1384848066678099,0.0354140166548762,-0.0015243989376489,0.0594033889317309
0.802701231942738,-0.593598063315783,-0.111529325525485,0.0464415674444666,-0.931819425310433,0.0847760453962282,1.46771680715704,0.92774451620847,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.2405854918084177,-0.019761579357318,0.1263104332319018,-0.0015243989376489,0.081035125369156
2.01409286700416,1.44386779115619,0.874592405284079,-1.18853842831369,0.264067682794534,-0.71389492734174,0.875093138767229,1.64698741691044,0.5000110044833952,-0.1554984340693685,0.4007915980709103,0.0374566304118439,-0.24038599607349,0.0353409167967655,-0.0015243989376489,-0.0609228091138208
0.899108052655397,2.38579087440631,-0.0734698424911217,0.797773189125658,1.51602347028894,-0.725073326704351,1.56530077810359,1.5165317783803,0.5000110044833952,-0.3672795226784459,0.4007915980709103,0.3623603214852007,0.1985962992442926,0.2334053058403012,-0.0015243989376489,-0.2259658396060533
-0.474706524626849,0.67308187745917,-1.11702362249848,-1.04702497903333,-0.420182143703918,-0.701884983911684,-1.26353433946298,0.342557586026778,0.5000110044833952,0.0008538610795676,0.36977775464427,-0.1507469702464296,-0.2656115768687718,0.0293313164877088,-0.0015243989376489,0.0515629886119473
-0.53746456014545,0.496261510855702,-0.0218495369275515,-0.240266883242747,0.742383428817261,-0.917622734407378,0.478113170821999,0.918644307601774,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.1575497896321828,-0.0501921436736841,0.0487306739140638,-0.0015243989376489,0.081035125369156
0.96056176782419,1.60316369833115,-0.694297563267853,-1.76229550611703,-0.88567209887579,2.61303963335753,1.26529115948705,1.40274185498971,0.5000110044833952,-0.2245623854608597,0.4007915980709103,-0.268404113286354,-0.4596006347981476,0.1269621991581564,-0.0015243989376489,-0.1398828997833671
-0.92060288973661,-0.383029141418892,-1.54715815639947,0.398897358460726,-0.116294682448169,-0.402290990135597,-0.456929369554432,-0.595358382177942,0.5000110044833952,0.0008538610795676,-0.0476473805498309,-0.0066635208740279,0.0935974823560471,0.0293313164877088,-0.0015243989376489,-0.0563186403449137
-0.204336056712162,-0.743583639550871,-0.631620019579718,0.144523075377863,-0.0532112763021696,2.0504456232539,-0.198331193868145,-0.610998340431742,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.0121593137619574,-0.003974030059417,0.0716955479209484,-0.0015243989376489,-0.0554009291488787
1.96937939997139,0.0131100596004597,0.189468020818139,-0.155985894087749,0.919405890271482,1.18490801534581,1.12305981321177,-0.898992452857836,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.2318065586286297,-0.0409608325553756,0.092415710835307,-0.0015243989376489,-0.0563186403449137
0.236165854299657,-0.922361560747549,0.32506482369342,-0.962304575811572,-1.07222073406008,-0.0339398308987453,0.31029458504236,0.744189948433909,0.5000110044833952,0.0411370514697039,0.4007915980709103,-0.2770733670224676,-0.2508445305580248,0.1263104332319018,-0.0015243989376489,0.0779375371337243
-1.48264085740641,-1.08084887876237,-0.143147720653766,-0.932759993583849,-1.85925640322367,1.19252912932936,-0.4937242840669,0.418947431415723,0.5000110044833952,0.076408363165899,0.4007915980709103,-0.4367448910899366,-0.2587926151650062,0.3865782136450159,-0.0015243989376489,0.0601523451269438
0.496338368186554,1.00628949811273,-0.242673948798996,-0.957005074614707,-0.245712580303089,1.15635745307141,-0.207909256495212,0.986995980220356,0.5000110044833952,-0.0487923018353688,0.4007915980709103,-0.108418324158387,-0.2452042908680259,0.072347313847203,-0.0015243989376489,0.0210215558410668
-1.72127128321391,0.767944158324292,-1.4099408655893,-0.288137806572154,0.131857909037864,0.584026186722764,-0.928871286085655,1.11281149914142,0.5000110044833952,0.0008538610795676,0.1367800139578981,0.043784808044221,-0.0523271589442302,0.072347313847203,-0.0015243989376489,0.0613085942493947
-2.33655549450673,0.262614853932132,0.537255264161388,0.588330656590172,-1.40462148549171,-0.865124912821128,1.40742719406701,0.748477177420567,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.2964577495691084,0.1123227579511368,0.2041287870915382,-0.0015243989376489,0.0779375371337243
0.474584826396934,1.54020109687114,-0.627809485282184,-1.56119831669536,-0.397229181396302,-0.873446634042638,0.605689097376034,1.71771235784343,0.5000110044833952,-0.1666293846416998,0.4007915980709103,-0.1161173790491567,-0.4116432663074884,0.0353409167967655,-0.0015243989376489,-0.0912909016146288
-1.18757607647825,-0.578833443062769,0.903356318147454,0.526119191735365,-0.461263491306311,1.0210446588477,0.290560819154833,0.401540642916549,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.1191142029434973,0.1078666549977234,0.0716955479209484,-0.0015243989376489,0.0601191242451666
-0.609796535732139,0.185915275570314,-0.683996830175019,-0.646850185737469,-0.42348182710548,0.519730004205416,-0.601015934623224,0.50828152095189,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.1415838495525561,-0.2142512636278702,0.0730163534089521,-0.0015243989376489,0.0772218018202886
0.398254950128442,1.30591426475756,-0.177653586985272,0.585797266230689,-0.595220673324788,0.212343093625647,-1.34061875075794,0.604392043925762,0.5000110044833952,-0.1692143896689829,0.4007915980709103,-0.1145775973214136,0.1246512255638655,0.072347313847203,-0.0015243989376489,-0.0345228247248233
-0.349275283132444,0.88571171487968,1.63306609656181,0.703188795116875,0.187999567381264,0.164874822923237,0.604467651963455,0.272710455096216,0.5000110044833952,-0.0337204105628737,0.0356035080923829,0.0644869891038914,0.1250929157097508,0.0643900845858906,-0.0015243989376489,0.0087956421149251
-0.0277304590758369,-0.787811416033576,-0.0783898798276108,-0.249658111257204,-0.155066216178884,-1.37662572634633,0.946846965292245,-1.53923077909406,0.5000110044833952,0.0033625612636704,0.4007915980709103,-0.0134439676623211,-0.0719108176366511,0.0303064546049452,-0.0015243989376489,-0.0349504797261392
-0.278101174951059,0.689691396893143,-0.0997277709174737,-1.67307222409703,0.105992381948119,0.603890298325191,-0.293415098422527,0.312662293561617,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.0227531509225055,-0.4284388187234919,0.072347313847203,-0.0015243989376489,0.0522787239253831
-1.11449709826078,1.04166870331221,-0.713276112852011,-0.282196149234931,-0.650104060559384,1.50805620561278,0.673335734632562,1.86552497981889,0.5000110044833952,-0.0342791761299761,0.4007915980709103,-0.1264442262474982,-0.0842668174974268,0.072347313847203,-0.0015243989376489,0.0203058205276311
0.342470751461464,-1.78447671651719,0.659058258828511,1.80202182394319,0.555473315718026,-1.34228690378423,-0.644901034364348,0.283162285342077,0.5000110044833952,0.3045490575989273,0.4007915980709103,0.1940320409551001,0.4401661971920778,0.0395723226666824,-0.0015243989376489,0.1452200859045146
-1.02917807296389,-0.966068289167145,1.20641090847552,-0.97044537292645,-0.366108065749282,-1.21355753900769,1.20516557162045,0.689187549305068,0.5000110044833952,0.0411370514697039,0.3685157528529355,-0.108418324158387,-0.2508445305580248,0.0354140166548762,-0.0015243989376489,0.0779707580155015
0.698767065120725,0.390812272843864,0.0823088452958812,0.88786275170481,2.2765736682622,-0.879652792648952,1.8873705544685,0.368084066486227,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.4467281429222032,0.2772592403652351,0.5255821963094842,-0.0015243989376489,0.0601191242451666
-0.259720224473259,-0.447606848702283,-1.48498918450467,-0.310311581387654,0.352646211458115,-0.005992237619538,0.144407203204569,0.34685483773784,0.5000110044833952,0.0008538610795676,0.0515687093584352,0.0767465637777102,-0.0426443688347431,0.0730163534089521,-0.0015243989376489,0.0594033889317309
-1.17376470364001,0.010120216659219,-0.967855757819582,-0.707136187832511,-0.0272676105588722,1.06331540335097,-0.974911710031287,-1.33249962004709,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.0263838184665411,-0.2086671367443109,0.0730163534089521,-0.0015243989376489,-0.0563186403449137
-0.260860807670598,-1.4875259405844,-1.85008364805751,0.80019759037424,1.84325657174894,0.626475627632155,1.31947244137862,-0.532612620633548,0.5000110044833952,0.2544675495143807,-0.2988378140460253,0.445274980709997,0.243957519050273,0.3889358961082395,-0.0015243989376489,0.0312462739389661
-1.71363103033857,0.621957146773962,-1.81324093685229,0.942522369807844,0.23931057319616,0.337729445438669,0.37455774646344,0.635534286541207,0.5000110044833952,0.0008538610795676,-0.2462821325685598,0.0788122529273813,0.243041631582163,0.072347313847203,-0.0015243989376489,0.069381401500505
-2.39926898784152,1.34538281215721,0.37053800905773,0.078408040088923,1.60426696904647,0.166493727173482,1.59240848370324,1.02257938870742,0.5000110044833952,-0.174020687206523,0.4007915980709103,0.3517783464594798,0.0442264371445776,0.3014666810959917,-0.0015243989376489,-0.0609228091138208
-2.15125630792276,0.333075283900084,-0.715252786795119,-0.822031314425814,-0.403414288974065,0.229028788299902,-2.15196988224885,0.94095798337587,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.1426135910702464,-0.2352364003438772,0.0730163534089521,-0.0015243989376489,0.0803193900557202
-0.0822463014818117,0.34612752953929,-0.188448863479832,0.150988191527623,-0.833353977027835,-1.7509884870229,0.127204028709167,-0.162520822514428,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.2065384512610193,-0.0086801848898318,0.0839462017986624,-0.0015243989376489,-0.0523095320568783
-0.755152718203451,-0.445554259767602,-0.445880003665185,0.264203603034256,2.7505153785318,0.960803797309962,-0.106765772775208,-2.16540345071439,0.5000110044833952,-0.0080777875091822,0.4007915980709103,0.4435750601429081,0.0544185639915485,0.7746524937030508,-0.0015243989376489,-0.0563186403449137
0.0188527723118578,-0.491064150604134,1.0165248333039,-0.281698478360224,1.05772683070706,0.907859995161523,0.685149086769521,-0.701928862346807,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.2759613347552496,-0.0409608325553756,0.1373054498527184,-0.0015243989376489,-0.0563186403449137
0.695838864000209,0.196902024523177,0.87201399697431,0.0514675551960106,0.983555740678158,0.920027271104585,1.28380350285985,0.999833218819596,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.2694711017088173,0.0358728731974618,0.1373054498527184,-0.0015243989376489,0.081035125369156
-0.0718755107098816,0.189371227673475,-0.635252128803052,0.170673989963751,-0.903024441635597,1.3698537277002,0.301136282362967,-0.789211224708437,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.2405854918084177,-0.0086801848898318,0.1276312387199055,-0.0015243989376489,-0.0563186403449137
-0.0898925708545648,-2.23758955572427,0.423170125728749,-1.32642043263138,-0.367804389916971,-1.47740073719154,0.33190157989816,-1.23419242118237,0.5000110044833952,0.3655818445495092,0.4007915980709103,-0.1144814567842809,-0.3411504329206368,0.0395723226666824,-0.0015243989376489,0.23979584763101
0.499649332329725,-1.37130263778886,-0.298860520338538,-0.730239829749695,-1.41566318233858,-0.302493752514234,1.23811646158575,0.0082915273630449,0.5000110044833952,0.1673375605507177,0.4007915980709103,-0.3612027930471584,-0.1929799005381776,0.2143697932705117,-0.0015243989376489,0.083608787236671
-0.250273517251987,-0.761936229518757,0.230442247295702,0.692183869867699,0.311900675663055,-0.815682732385393,-0.955307543448351,0.574664138601518,0.5000110044833952,0.0039329084303124,0.4007915980709103,0.0788122529273813,0.1558883405610275,0.0303064546049452,-0.0015243989376489,0.0779375371337243
-0.838572977331381,1.06473941274986,-2.03771758990491,1.57634403777176,-0.500224579695277,0.454975683347144,0.622294760599627,-0.112744220161699,0.5000110044833952,-0.0762459219901642,-0.4101918183060855,-0.1140419138540939,0.370332344442363,0.072347313847203,-0.0015243989376489,-0.0419983565671227
-0.234785893082859,0.78699029800166,-0.304452744797694,-0.465431891317082,-0.320489012339663,0.619556053294399,-0.436232102775491,0.898108389489354,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.1019111244002834,-0.1193809843368344,0.072347313847203,-0.0015243989376489,0.0620243295628304
-1.08360339747043,1.85729481533218,0.170341016241282,0.0446672721936081,-0.693481498506545,0.732825047204097,0.655277870318158,-0.240366726050698,0.5000110044833952,-0.2905981917465505,0.4007915980709103,-0.1384787995530729,-0.0074331117445893,0.072347313847203,-0.0015243989376489,-0.2444258012005336
1.56661376238511,0.94783867148518,-0.763870085875464,2.11271313932143,0.593491925873081,-0.390045857774413,1.93526806152266,2.20022381345166,0.5000110044833952,-0.0192659713717239,0.4007915980709103,0.1940320409551001,0.4597878143621931,0.0293313164877088,-0.0015243989376489,0.0391613207594325
0.102791886093409,-0.494059183624106,-0.262561416933397,-1.02246494573519,-0.73290210747455,0.449605466185313,0.39257336213472,0.770807643564869,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.1714085457252711,-0.2769971588546823,0.0799283066343105,-0.0015243989376489,0.0779375371337243
1.13691060732264,0.228406283705931,1.15437877856223,1.97232782603433,1.04774913064542,1.60268555313295,0.633143387694214,1.2393876099995,0.5000110044833952,0.0008538610795676,0.3848095186448994,0.3274205281011569,0.4505325270471541,0.1373054498527184,-0.0015243989376489,0.081035125369156
0.147200319104516,-0.513553735872386,0.128016226593321,-0.865309650901974,0.821460863410011,-0.174806125378572,-0.081994799142142,-1.30616100421767,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.1926207137917695,-0.187402886375412,0.0492862505619923,-0.0015243989376489,-0.0563186403449137
0.194229805379515,1.24153835704944,1.1240258297616,0.432431349223545,1.61995271764931,1.31728026748249,0.200591274567433,1.51756115780397,0.5000110044833952,-0.1079648135236136,0.4007915980709103,0.3578237158631169,0.143091000006645,0.3087377389626346,-0.0015243989376489,-0.0186728094179305
-1.17295086561497,0.069691330629873,0.653407727504907,-0.681494448816329,-0.414599063224793,-0.492028642532166,-0.194614834127475,-0.587634968534048,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.1415838495525561,-0.2142512636278702,0.0293313164877088,-0.0015243989376489,-0.0563186403449137
-0.123495085525642,0.466755381606275,-0.0330951429606754,1.45484635435177,-1.55862539697262,-0.347385896094727,-1.02304204915514,-0.436139871878651,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.3402231758101594,0.318256273151194,0.268353773966598,-0.0015243989376489,-0.0563186403449137
0.84611857984789,-1.68835008979526,1.04890894587507,-0.676517991356684,-0.338866239049255,1.40244766804432,-1.75815295998038,-2.15014094644975,0.5000110044833952,0.228789520739299,0.4007915980709103,-0.1053183360904074,-0.1929799005381776,0.0590054955010531,-0.0015243989376489,0.0617716693117742
-0.621829263060182,-0.0423973321587726,1.02891509091136,-0.182576880915725,1.79837933128495,0.960228199677887,1.57543457793317,0.115238089214923,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.4338314406849699,-0.0380551858357733,0.4029467540161383,-0.0015243989376489,0.0532890849807435
-1.35874137061675,-1.2063848588449,-1.34688088076134,-1.56275814712362,-0.226333199574247,-0.714690066075122,1.48001660886516,-0.0540140110495119,0.5000110044833952,0.1354876969084562,0.2318835732073578,-0.0611546098772493,-0.4027003708305245,0.0395723226666824,-0.0015243989376489,0.0029593507801506
-1.70761055178988,-0.260875810258506,0.496042993144229,-1.14748243077193,-0.0315040191053154,0.166700511444993,-0.20388978398634,-0.186523509093342,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.0355469391604146,-0.2735840544708705,0.0730163534089521,-0.0015243989376489,-0.0523095320568783
0.148733298260472,-0.464143218448329,-1.14420845931134,0.349516442538364,-0.41838588789702,-0.120898468400017,-1.33146572924669,0.422261369004019,0.5000110044833952,0.0008538610795676,0.36977775464427,-0.1144775298686837,0.0459067815089008,0.0298868931356373,-0.0015243989376489,0.0594033889317309
0.400501353827797,0.302513308618178,-0.668605913565694,-0.299681592769377,-1.02721220460723,-0.488019518193104,-0.190584214701659,0.203250728792517,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.2536604451144618,-0.0965952851101556,0.0839462017986624,-0.0015243989376489,0.0525733496673078
-0.700802703250656,0.0558564266678526,-0.617771704729494,0.325774919155234,0.085023018773947,0.964132000254697,0.0949690757139214,0.498962411387208,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.0359892298605502,0.083473656060624,0.0730163534089521,-0.0015243989376489,0.0772218018202886
-0.332846450809586,0.996646894624481,0.197453265983938,-0.184695599231874,-1.28068787444999,-0.650504980586251,-0.523886882026277,0.108177346039352,0.5000110044833952,-0.0704297754333969,0.4007915980709103,-0.2703601283185016,-0.0842668174974268,0.1525095924372372,-0.0015243989376489,-0.0067244845473455
-0.136892895150326,0.607620038878977,-0.268807839664146,0.199178737620689,-1.48525814871665,-0.115984231193309,-0.881891730474361,-0.330168777176528,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.341866140137478,0.0028558370736529,0.2099885999311458,-0.0015243989376489,-0.0523095320568783
1.06415358689142,1.608347822005,-0.432631993693041,-1.51294331976686,-0.589622496460936,-1.6231619224963,1.41373456595654,1.42699734391566,0.5000110044833952,-0.2208981305597908,0.4007915980709103,-0.1559332198369511,-0.3807300816150626,0.0353409167967655,-0.0015243989376489,-0.1398828997833671
-0.964128981913426,0.72487164943171,0.705736746764047,1.1186336987565,0.27659802298732,0.288510353932981,0.960692724072888,0.91854809253895,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.0796399970913453,0.2816249921977715,0.072347313847203,-0.0015243989376489,0.0731947250493724
-0.213847340951437,-1.12388633342804,-0.717594898610609,-0.154433095586875,1.30728346049248,-1.95968762123105,-2.15208943518398,-0.447565972518689,0.5000110044833952,0.076408363165899,0.4007915980709103,0.3291349665227642,-0.0489419079743945,0.1315090924586604,-0.0015243989376489,-0.0069222621116863
-1.11836658384289,0.560073916023136,1.44760754875867,-1.04815596874185,-2.04464202366217,-0.567186782576435,0.698797912759677,-0.855265476892414,0.5000110044833952,0.0008538610795676,0.2003382918553962,-0.4847920827532777,-0.3102151115719712,0.4045199437773017,-0.0015243989376489,0.0135985804949425
-1.03401818713462,0.996365348530382,0.234852886656777,0.767302782314744,-0.174829778817634,-0.662135112759384,2.54493750787609,1.93957696701878,0.5000110044833952,-0.0284630295732089,0.4007915980709103,-0.0015773387362364,0.1682870525669892,0.0293313164877088,-0.0013556803497885,0.0210215558410668
1.97140929147282,1.8626318753854,0.722123401383268,0.753167905241833,0.756034616325257,0.893561696849436,-1.25058005250964,0.906887767675763,0.5000110044833952,-0.2689607181485225,0.4007915980709103,0.2269146668333408,0.2059420169428556,0.091746671273558,-0.0015243989376489,-0.2107117046534233
0.111053527222434,-0.790263963124504,1.22764837279879,-2.17660669863436,1.03530073260139,-0.943961035254696,0.85776773470836,-0.976312797655631,0.5000110044833952,0.0033625612636704,0.3685157528529355,0.2661916870587371,-0.4339330986179084,0.0945955510487116,-0.0015243989376489,-0.0349504797261392
1.82497921296101,0.848056344392923,0.740363333648678,-1.62096755138201,-1.3338947505815,-0.43639803666467,0.630951953183464,-0.252750566704703,0.5000110044833952,-0.0337204105628737,0.4007915980709103,-0.3022199672826391,-0.4116432663074884,0.1650115330405403,-0.0015243989376489,-0.0523095320568783
-1.20579084139395,-0.0892331072679384,-1.76471187282768,1.80870789000977,-0.555816695407823,-0.304132745998654,-0.0157544054361763,-0.772336465755686,0.5000110044833952,0.0008538610795676,-0.1833307147794312,-0.1140419138540939,0.3948980744923741,0.0293313164877088,-0.0015243989376489,-0.0563186403449137
-0.637012619441496,1.83375535052899,-0.125077444095142,-0.258524461044071,1.78911855522828,-1.62719586476576,-0.598012743373235,0.501997794023176,0.5000110044833952,-0.2905981917465505,0.4007915980709103,0.4338314406849699,-0.0518999208941978,0.3657251998911308,-0.0015243989376489,-0.2107117046534233
2.00853161346522,-1.48788346857563,0.255691794080347,-0.854806855459369,2.58030990200779,0.0468233907508748,0.13420541338894,-1.88202499926482,0.5000110044833952,0.2379307587400305,0.4007915980709103,0.4376427260781187,-0.1864988137961147,0.6634914506489905,-0.0015243989376489,0.0312462739389661
-1.01861090302355,0.458732257650774,0.740180678052415,-0.340245880015704,-1.76118118113261,-0.934362961927178,0.859208973085954,0.0817711245886133,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.4302376913318329,-0.0994184032631327,0.3692202172818781,-0.0015243989376489,0.0532890849807435
0.832351246890115,0.518768091262171,-0.0107564701131976,-0.259581889264838,-0.0664613397671348,0.191077298134632,0.808894093088164,0.561239676182856,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.0134439676623211,-0.0931821807263438,0.0730163534089521,-0.0015243989376489,0.0779375371337243
-0.504887491016855,2.11801859066636,1.49703174725069,-0.724553367190631,0.0228423918391529,1.36398569259056,-0.704569340820303,0.979145911759877,0.5000110044833952,-0.3481907767187626,0.1359826334086491,0.0088829101766778,-0.1963386691315822,0.0643900845858906,-0.0015243989376489,-0.2668028274639806
-0.162819829686698,1.0406903861335,-0.804973236540234,-1.53244633227839,0.449104685771902,0.517048203518942,-0.279133797570329,-0.10356810898423,0.5000110044833952,-0.0762459219901642,0.4007915980709103,0.0878023158160559,-0.3767203302527791,0.072347313847203,-0.0015243989376489,-0.0502415051573312
1.68862112186372,0.513409346176478,0.0418590428033222,-0.122293830626849,-0.410136204186651,1.95628956007854,-1.38568267202763,-0.195203839270778,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.1204098639334731,-0.0965952851101556,0.0730163534089521,-0.0015243989376489,-0.0523095320568783
0.0557097311530631,-0.220197775883386,0.0047844189252797,1.59878731650122,-0.82657599528357,0.241537376299014,0.571257683962772,-0.186096658677644,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.1954207927679787,0.3580038768296342,0.1276312387199055,-0.0015243989376489,-0.0523095320568783
-1.20566060720087,0.352721581000225,-0.247525166267702,0.442070919172617,0.666419320638155,-0.980516718214529,-0.46304068513828,1.39337579142319,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.1648798129361837,0.1360878583923949,0.0416345162513949,-0.0015243989376489,0.081035125369156
1.81847784051933,0.202956777667657,-1.24503348022718,0.213045379583883,-0.101420084597228,-0.639887604941597,-0.010722364439967,1.24962077382543,0.5000110044833952,0.0008538610795676,0.2443047989289053,-0.0066635208740279,-0.0026186135041911,0.0293313164877088,-0.0015243989376489,0.0803193900557202
1.09775315148942,-0.341244232577457,-0.625894349647912,-0.234800497120807,0.839654596602948,1.4526767191657,-1.98195268155794,0.109792099473447,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.2150480379072562,-0.0409608325553756,0.092415710835307,-0.0015243989376489,0.0525733496673078
-0.866030331709584,-0.621737573475127,-0.834471915823325,-0.118225475015253,0.366612151794077,0.862131717042037,0.819424561802719,-0.708966678739388,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.0864302286347994,-0.0333910364192537,0.0716955479209484,-0.0015243989376489,-0.0563186403449137
-1.66778390203363,1.52702002760265,-0.186626996344309,1.32460923949078,0.13346069582842,0.0832682521492664,0.104024334040093,1.88686664606425,0.5000110044833952,-0.1536914149443631,0.4007915980709103,0.0653147332678554,0.3302066528745351,0.072347313847203,-0.0015243989376489,-0.090575166301193
0.0701297992947204,-0.0004603725667538,-0.68989006778668,-0.0984954753671379,-0.0806796628384655,-0.294278335712126,-1.38082598372432,-0.263953223885217,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.0125958549388175,-0.0731062227274192,0.0293313164877088,-0.0015243989376489,-0.0523095320568783
-0.813191911320221,0.950662751007466,-0.137525307759546,0.392006381583777,0.817210174583065,1.89234431027039,-1.95306148274771,1.13781676928643,0.5000110044833952,-0.0218199273620108,0.4007915980709103,0.2218284846955493,0.1412054065868994,0.091746671273558,-0.0015243989376489,0.0398770560728682
0.784041144166085,1.88100968743812,0.665048949608505,-2.08942999029337,-0.077535937176481,-0.929102634306126,-0.0893865911544644,1.33977013835981,0.5000110044833952,-0.2689607181485225,0.4007915980709103,-0.0451720215862537,-0.4561875304143358,0.0353409167967655,-0.0015243989376489,-0.1909833267786733
0.949940073315055,-0.374676031395618,0.289481233551167,0.930946734722754,0.106333254064001,-0.0035839014762137,1.06287343486043,0.283797748657028,0.5000110044833952,0.0008538610795676,0.4007915980709103,0.0624830718488446,0.2419329888426944,0.0730163534089521,-0.0015243989376489,0.0601191242451666
0.195058483615412,1.81236073372088,-1.10835333006122,0.244995095022288,0.877669799211292,0.16413718237494,1.04661522613117,0.856896817835946,0.5000110044833952,-0.2726249730495915,0.36977775464427,0.2218284846955493,0.044989310726661,0.091746671273558,-0.0015243989376489,-0.211427439966859
-0.825474088001889,0.218974796874221,-1.1768283910263,0.459307455212254,2.01310869948531,-0.678843247551391,-0.935609267842115,-1.13838396229123,0.5000110044833952,0.0008538610795676,0.3633539545317095,0.4407383750879133,0.1633845623019545,0.4001674131635009,-0.0015243989376489,-0.0563186403449137
-0.454378880380216,0.609699573378061,-1.47334797231508,0.271577016074034,0.471278526204089,-1.72096834206589,1.05130799047818,0.894127604831843,0.5000110044833952,0.0008538610795676,0.1039790782075466,0.1240717561938017,0.0834221987981711,0.0293313164877088,-0.0015243989376489,0.0724789897359366
1.6545371357927,-0.768121079268282,-0.671678433146495,-0.0282529838752161,-0.866686988903207,0.829702099071938,1.22188253488439,-0.827943256189588,0.5000110044833952,0.0033625612636704,0.4007915980709103,-0.2205038229902778,-0.018468528910715,0.1263104332319018,-0.0015243989376489,-0.0349504797261392
-0.937859893247917,-0.779144559093319,0.377431418032154,1.02230127978359,1.19897190287076,0.0749304365231167,1.2126319536865,-1.46467331996342,0.5000110044833952,0.0033625612636704,0.4007915980709103,0.3146014600630455,0.2863711263226183,0.1393802270706083,-0.0015243989376489,-0.0349504797261392
-0.141510885881872,0.934912258588417,-2.15201806286342,-1.92973573192756,1.28069310727732,-1.10998856631121,-0.582049545116408,-0.79975643184887,0.5000110044833952,-0.0441632120726715,-0.4101918183060855,0.310570161441457,-0.4379111648375683,0.1212680862796869,-0.0015243989376489,-0.0563186403449137
-0.415127256722607,0.0392416344467263,-1.26583528335182,1.52732876032169,0.33979466975125,0.944280732016501,-1.68423731513341,-0.193033165002612,0.5000110044833952,0.0008538610795676,0.2443047989289053,0.1068553775057783,0.4119547931050468,0.0730163534089521,-0.0015243989376489,-0.0523095320568783
1.31744863366128,-0.882473183650709,-1.6085516294188,-0.363854787416537,-1.15888727719481,-0.742566228737095,1.10745928199737,-0.959192612983317,0.5000110044833952,0.0033625612636704,-0.0480082423386607,-0.2877018784250142,-0.0753239220204629,0.0900289019658297,-0.0015243989376489,-0.0287955508770646
0.706294155225918,0.422788312227149,-0.600346192394097,1.26277291805121,-0.830247780123935,0.0057401558423075,-0.24577924073763,0.13739447233514,0.5000110044833952,0.0008538610795676,0.4007915980709103,-0.1951287320713343,0.2849105913147379,0.1276312387199055,-0.0015243989376489,0.0525733496673078
0.679484445088178,1.38835688531974,0.316689631497454,-0.732159189978417,-1.34307098012633,1.30979006861522,0.257712358421241,2.48349672894401,0.5000110044833952,-0.1536914149443631,0.4007915980709103,-0.2990165191446801,-0.2019227960151415,0.2139277830363892,-0.0015243989376489,-0.0609228091138208


==> data/sim_feature_importance.csv <==
feature,beta,value
0,0,0.0
0,1,0.0
0,2,0.0
0,3,0.0
0,4,0.0
0,5,0.0
0,6,0.0
0,7,0.0
1,0,0.0
1,1,0.99
1,2,0.0
1,3,0.0
1,4,0.03
1,5,0.01
1,6,0.43
1,7,0.38
2,0,0.0
2,1,0.0
2,2,1.0
2,3,0.0
2,4,0.0
2,5,0.0
2,6,0.0
2,7,0.02
3,0,0.0
3,1,0.0
3,2,0.0
3,3,0.24
3,4,0.66
3,5,0.0
3,6,0.0
3,7,0.0
4,0,0.0
4,1,0.0
4,2,0.0
4,3,0.76
4,4,0.3
4,5,0.72
4,6,0.0
4,7,0.0
5,0,0.0
5,1,0.0
5,2,0.0
5,3,0.0
5,4,0.01
5,5,0.26
5,6,0.0
5,7,0.0
6,0,0.0
6,1,0.0
6,2,0.0
6,3,0.0
6,4,0.0
6,5,0.0
6,6,0.57
6,7,0.0
7,0,0.0
7,1,0.01
7,2,0.0
7,3,0.0
7,4,0.0
7,5,0.0
7,6,0.0
7,7,0.6


==> data/sim_mu_hat.csv <==
mu,mu_GLM,mu_TVCM
0.611145688609616,-0.4123606984800938,0.5662580657754801
0.327840023904621,0.0381427170364462,0.5303714629434948
0.493951425617957,0.1153068316487162,0.5302149572298314
-2.43199384166764,0.1733414757215324,-1.87814196669409
0.311818129760423,-0.2762169207804764,0.0824617365045193
-0.906295606526795,-0.6220401178198259,-0.9421698455187644
0.501198550160894,0.2683432687437694,0.5989505769806567
0.670921540411322,0.3597480154835716,0.6402588346227269
-2.28010821433846,-1.2438126758509376,-2.1563337121778168
-1.55533068320464,-0.7760257941031453,-1.6331926482519494
-0.160558387876705,-0.1992592670328294,-0.0724520580588911
-1.33965412208518,-1.2360018970689493,-1.2770482105561367
-0.179784331652227,-0.6905672568999888,-0.179543454114498
0.22606543464455,-0.513656195719367,0.1897004333962527
-0.533478493415347,-0.3289039084101317,-0.3878873036368436
0.984392124609762,-0.1510515982348752,1.0549080961090842
0.785750149791527,0.8513290289438757,0.6899726578976668
-0.0841898748146993,0.2103551935597686,-0.0022307813304495
-0.107118507702762,-0.2570127572202983,-0.0643616909420228
1.03002197452165,0.9139769724556293,1.060770368164486
0.153446182358449,-0.268263999092564,0.0381283827481991
1.2951145174311,0.4934053917753004,1.1922112970008925
0.913636547730078,0.554573638047987,0.8459428655366414
-1.08953497791169,-0.4072899433160278,-0.9516466239703116
-0.111271000508328,-0.2968621054608193,-0.1213596816626968
-1.41274046812697,-0.2064719845532403,-1.01320740494368
-0.961412946352649,-0.9998233410793445,-1.0807287596082809
0.367892091690045,0.0089652100829379,0.4636298547419037
-0.729907758333128,-0.653990549262549,-0.6933397154148921
-1.10219088790678,-0.7175854914672706,-0.6697270479655086
0.957013195273524,0.5590900821751098,1.004654945919795
0.837212933680247,0.3240527229964054,0.7920265128883661
0.80600654715842,-0.0680240019242029,0.7096748486183146
1.90999147513779,0.206916213729541,1.916189735779334
0.956466188104271,0.5822020844176857,0.8250402157811263
0.0119284935712919,0.0200217289060655,-0.0857546694488577
0.104556612407991,-0.1931908036725551,0.152629959678381
0.191330849710061,-0.4378168495395262,0.2707858964008723
-0.953491120919975,-0.8351667833905215,-0.8200717719959529
-0.546560875675623,-0.5942667377397187,-0.531523699231398
-2.81022537984755,-1.321831095046648,-2.763392654102578
-0.552614362031869,0.1997318929881921,-0.5440311190824085
0.37675365049103,-0.6025996750814262,0.3356659823385533
0.817629457926934,0.8543720567302209,0.7973014819146347
-0.412291529123672,-0.1585552769125506,-0.2888500597054791
-0.335084265357875,0.1035030255683142,-0.2147281596255986
0.0108724144304704,-0.0074583436920854,-0.1079447942427192
0.166255276912078,0.2867983414197731,0.2229753948004462
0.431034506456001,-0.0457544014419306,0.3179945688235203
-0.676542458220221,-0.5884813725227664,-0.692312627113604
0.482294585306378,0.5445375148989642,0.5152368330458332
-0.501235353961508,-0.7091711347165666,-0.5283528497872487
-0.351801972255363,0.1887599602079013,-0.1377386916713758
-0.594231593332842,-0.5226011448611525,-0.5096022389909397
-0.103066782547315,-0.4373284396695652,0.0637440016863181
-0.643912768023689,0.8428529428807428,-0.3063343725127687
-1.0282000907967,-0.6344465786234934,-1.0268601758023277
0.250474239841293,0.0542108712094236,0.0532253492072659
-2.11038603358868,-0.1074967177951841,-1.8333208738443003
0.313153270431681,0.0789421301046553,0.1360732074198679
-1.50215097409068,-1.4798299287865675,-1.476836377794828
-1.81740161535285,-1.4001678848096542,-1.7229170522113109
0.868868452287743,-0.2672667163627104,0.7376997379225534
-0.26248471006908,-0.2129024480091968,-0.156543400919685
-1.18344339043519,-0.1589474298877837,-1.482082733882255
0.536455489417622,-0.1717264414512688,0.4360532062914251
-2.02408974981726,-0.8857903252582388,-2.0668347004769605
-0.570643725030025,0.1340901215860447,-0.6637380204183334
-0.735294858132012,-0.3726346166203848,-0.8117373081454298
1.27077185611521,0.2800441596817662,1.138379180710158
0.0010839253912045,-1.2266139341106963,-0.0422879588228247
0.373896956058537,0.112253402098589,0.2364610771519241
-0.132212427881482,0.0026510277531101,-0.1079072993315284
-0.249343969627658,-0.8194198895226295,-0.3457195226513818
1.24697381837422,0.6406460742720954,1.403241134466361
-1.10154252006851,-0.2261901195018348,-1.1473929523716682
-0.0502889440858582,-0.2396650676644356,-0.080665478926158
-1.24781854006849,-0.2491450409999188,-1.0999804725455855
-0.583345910133435,-0.6687979083611263,-0.6333234919282382
-1.97178068288561,-1.2521116992949577,-1.8523360793480204
-0.713602821409748,-0.6463935105483786,-0.7655848359546091
-0.566557735143673,-0.6002465589229082,-0.4305676932192519
0.111315062359184,0.1531511942511865,0.139804521124645
0.689042691603742,0.1724021136033419,0.669735332815635
-0.438607801462965,0.1078974287207514,-0.4227942188895761
1.62555574380289,0.8077361022400869,1.736865992880677
-0.671240300501409,-0.6199182139354645,-0.8375953954231852
1.77985874968647,0.6723245339019643,1.7436816130663049
-0.152506668777042,0.8963248241450266,-0.2007310815509351
1.02128913379375,0.3725781476087398,1.1544873598387222
-0.166501609034705,-0.1423128037193465,-0.1575840322418979
0.642317169940386,-0.0291972081767849,0.5552819070690285
-0.920697378325437,0.6090383870615323,-1.137307905329435
0.567099791455393,0.5450233496395612,0.5025031618355291
-0.928189899192755,-0.1225487201969258,-0.9160571803565468
-0.510623222093015,-0.6131746147841199,-0.5920872245408682
0.486722750913214,0.098308894238563,0.524711348200076
-1.0976627739322,-0.2560978296139168,-1.0177847020584714
0.29387234976323,0.2526814783197965,0.1724524458453729
0.0883090354506983,-0.0067033443715727,0.1080706061038743
-0.926460797579255,-1.2942353145822012,-0.9216900043195888
-0.507226871240119,-1.1390704683621595,-0.5083420782428639
-0.12006883313287,-0.0134465754089772,-0.1332520141418995
0.198086436063557,0.0202741601082875,0.1603606827979288
0.631903953350901,0.0017122730252271,0.6937437838637603
0.894443847124303,0.2022481001748004,0.826043146854482
-0.784222911838701,-0.1078477064686409,-0.9464104136889816
-2.24958282647283,0.2008728636842086,-1.779538253214041
0.156626602145463,-0.1641957548320192,0.2008673709259885
0.269001076847568,-0.6744060268666043,0.2753614111170305
1.68869206465572,0.8394264215793521,1.6212993907808593
-1.49508352393997,-0.3652017874223784,-1.432192533840552
-0.25381810562708,-0.3323489037986593,-0.2895948977693701
-0.812198176010834,-0.7779572535585925,-0.7390968892549425
1.35415577568528,-0.5645233874579986,1.3379350521321332
-1.77153825093225,-0.1450628533978123,-1.686212692333532
0.0860715321689691,-0.293898106744162,-0.0325869207557142
2.93977305831395,-0.6523974492443124,2.5912011406118776
0.109724689120395,0.1243754528703124,0.0036947002898886
-0.429513480508421,-0.2258755476737655,-0.4406087365588281
-0.20913588262793,-0.6667986614469837,-0.2113175790234996
-0.0859460242887831,0.1230816685873293,-0.0077471783238959
0.127421889045341,-0.4050678530326519,0.0883655733560073
0.364580107544704,-0.4681733080293071,0.3351144950954421
0.305281469411754,-0.4697520599170969,0.0862642020763386
0.031179891913392,0.414551250662143,0.0438080476646416
0.170325710830766,0.1785867157737208,0.1979186510145896
0.127870276143053,0.0776646562002528,0.1869478786151465
-1.20062776069769,-0.5661874428777611,-1.1806702636902455
-0.383702831937959,-0.499191608459775,-0.3681193792240235
-0.205616709993924,-0.3765132185005132,-0.1893706315818736
-0.354419950213321,-0.0494519231253278,-0.4046821280541117
0.758590693760151,-0.2425552498763727,0.7459759570535367
-0.887756350275668,0.1478906004971702,-0.8257123606518222
0.56558036820131,0.0178989681478544,0.4781571958632302
0.790512895590435,-0.0262311691180086,0.6782263225818943
-0.652391259068582,-0.2140156929017746,-0.5939670459830309
-0.208772139697985,-0.5932906229090185,-0.2417324044771919
-0.670770306956517,-1.0092248468187517,-0.8041528981418415
-0.189823745566351,-0.3566204331487969,0.2620270453440801
-0.694246035496255,-0.1797098555322898,-0.8231177311674152
0.0111340192400117,0.6065452898986573,0.102352205628701
0.117415117134504,-0.2076816517349074,0.1380711572730879
-0.383689207467853,0.5011124195743685,-0.4565642773041798
-1.09097089802112,-1.023358403632096,-1.108966108563214
-1.13896735802387,-0.304071900184841,-0.991594584849431
-1.21825386628295,-0.759705136118084,-1.0894096676755367
-0.726243280400868,-0.9510491010231616,-0.916883029661434
-0.18205732962919,-0.6784770491574367,-0.2787367180342792
-0.765423170939416,-0.7266246135605747,-0.8021823244216768
-0.502158433932292,-0.4635584594640927,-0.6259334496076892
0.553370098421956,-0.3062063867558926,0.4247480550356986
1.42098068396906,0.9514220449318432,1.6617974965618194
-1.09263968231738,-0.0034213483466781,-0.9966467825210156
-0.118169847107431,-0.0360146179773495,-0.1971590266631877
-0.845780665643323,-1.3008809868312117,-0.831231808003206
-0.139976572807003,0.0362017623241212,-0.0640071121314532
0.85943778853458,-0.3417933089752832,0.8388569323526354
0.347394135453143,0.7340423412780153,0.2844716977599975
-1.21961156776379,-0.5751120940300365,-1.2625903286332012
-0.209180040911299,-0.0845553853959978,-0.2140372177758938
-0.173209414136939,-0.4449079059253412,-0.2321323070933148
-0.862035908627927,-0.4708472701153243,-0.8325692303775489
0.215133794384826,0.3318425581158741,0.2917325361435717
-0.0030418433466168,-1.0303854953984284,0.0767990342449769
0.925425732672581,0.3250537377886108,0.9468671469822598
-0.175770861102211,-0.361159732849329,-0.2150609368997307
-1.91799653590434,0.2385940382792991,-1.5990481569849486
0.0907991354606715,-0.5890115747973494,-0.1757191570992491
1.9278526831594,-0.1157701920195956,1.9452706458195463
0.284982576433268,-0.2887846472038602,0.2927201009799888
-1.13019707621205,-0.7025547298361934,-1.0938543233081532
-0.965120231849507,-0.7864489513952582,-0.920734587698979
-0.396499091348664,0.027306178672841,-0.3627937633758188
-0.793699973813558,-0.5390043706128992,-0.6283712647033313
-1.26882847388417,-0.1229746543390021,-1.3910034272638208
-0.392766795730168,-0.6748487506176067,-0.365550627375914
-0.158672378237598,-0.1757718388729867,-0.2688846650474192
-0.761710684771895,-1.103759985086357,-0.8974345153686245
-0.336362377535736,-0.5652281830871548,-0.2902107579724203
-0.724724444285454,-0.96248678942152,-0.7907251402242872
0.0753668107253271,0.5774543414859523,0.1716541464052713
0.105320332383347,-0.2996092587162516,-0.0151176967542722
-0.609287129774554,-0.3016396346228069,-0.6254616296783396
1.01811398968838,0.1024319146397957,0.8144283509809238
-0.761074956010947,-1.038826603866811,-0.7519222476269014
-0.469504377152755,-0.4138907848903951,-0.4014828609074491
0.446070214356467,-0.2896678236095101,0.4310712842632325
-0.650517712924545,-0.2610129641346184,-0.7239911990441203
-0.733734965748838,-0.4363057650880118,-0.6742931818783837
-0.0018559551922183,-0.4027258375296667,-0.048108088512245
0.176471858055969,0.0461851574226316,0.0192047957502976
-0.611771504513045,-0.9111037582424324,-0.543568281634641
-0.0885007776433205,-0.2183543183139876,0.0325861324388878
0.139253267702375,-0.5375009385672376,-0.0535770911563376
1.73044923726514,0.2752634028979572,1.479950363930106
-0.589998640951564,-1.0269831912034824,-0.6358916571257817
-1.77647794442709,-0.5157049947334846,-1.9032617369568905
0.187737874860057,0.3546510827589867,0.24148482912393
0.572519543409778,0.0164509876020768,0.6091299183615517
-0.573560436325421,-0.7825782318599809,-0.7357887942789028
-1.44073253533531,-1.1846468857690455,-1.5034364964353395
0.456238392701672,-0.625486372143873,0.2662725504438388
-0.165917914430254,-0.4624857843422904,-0.2890296624116962
-1.58765630145797,-1.137378646603752,-1.3251736026641454
-0.503786854345302,-0.5640457434664573,-0.4877823716035698
0.170872795620713,-0.0236890715755644,0.1426378618620122
-0.240554439291331,-0.4785987526016403,-0.4517117986922015
-1.15434606997584,-0.7853500130172895,-1.1179035213687571
-0.160693928542902,0.1408276009457347,-0.1754156697020772
0.521480305337475,0.1133086154577126,0.5189315647148778
-0.177320170352132,-0.8214735146486071,-0.2826398017789731
-0.57370126924833,-0.4221189030163038,-0.6235734267400246
0.358532176533102,0.5283100053881482,0.3331078003219624
0.464610272781052,0.0824291912586455,0.4065469878718991
0.253903123086379,0.3929227342427615,0.3089498917443272
-0.96236098733625,-0.8759744929167654,-0.8602917591183117
0.168504092805932,-0.2662841110549434,0.2977701820586432
-0.704693374850682,-0.0115694412709153,-0.7453099827752883
-0.328110263908846,-0.9997858707531028,-0.425673179324888
-0.0482590705004582,-0.8585567963746229,0.0389052956668061
0.497069989595434,0.5300311402898251,0.5587188407405606
0.317385347878081,0.3971577013078592,0.3292624157071377
-0.577045695215328,-0.9754320598362176,-0.5343715869269592
0.583661494841721,0.0401510448246001,0.4876240778503907
-0.0048995349145467,0.3260318189530133,0.0159513626241149
0.259755713459569,0.06991870772108,0.1652893073244507
-0.0171412204683236,-0.3751204367814931,-0.1408374418356059
0.365706323695728,-0.1894915572584186,0.2163645845218383
-0.49547967923843,-0.4944397245407539,-0.4506309925898802
0.468137176906504,0.0128881578806449,0.5769001122156476
-0.688741273031138,0.0215251887220415,-0.5284598373946139
-1.26495126457968,-0.6926104463021534,-1.192299621070012
0.183985860738976,0.0503495534948326,0.2144161782249249
-0.9705509714698,-0.7565602479063529,-1.0422095799251978
-0.93261943310268,-0.5276035816364983,-0.8763305950533564
-1.21882068522198,-0.4918359160667935,-1.19382283904169
-2.32144179228897,-1.4037755375704548,-2.178858831213242
-1.03602518078257,-1.0088787699406576,-1.0401270483728633
0.261641481683114,-0.199867531343513,0.3014905211437762
0.64919140485258,0.9915722967463988,0.5907991988571686
0.600731590788468,0.1102050925179735,0.5776539618677865
-0.676717590883635,-0.6911627414532762,-0.7378191036952455
-1.05081363439946,-0.15480763101389,-0.8917535200701421
-0.669676697831549,-0.5389336615612366,-0.5128690553129089
0.605716653793001,0.1569680955859563,0.7548381278935352
-1.29482054429896,-0.3563317021702585,-1.053607865152942
-0.110598121569924,0.3138473809643113,-0.0643140738915664
0.0907437660081105,0.0827992480952417,0.0962941027974402
-1.28576650460783,-0.83992280158892,-1.3548217215983829
-0.0750781621694298,-0.3736515654946964,-0.1829732029355874
0.544607643425059,0.370126389918729,0.6911677360823685
-0.994131730332146,0.1618413835307416,-1.0221173009585842
-0.261045362343876,-0.5382391456622082,-0.215348846818318
0.498481626955166,0.2943648423919701,0.4251790041516105
-1.17278105050799,0.0576456905371179,-1.1024144849407698
-0.0021606454928955,-0.0139864483144902,-0.2128861652382443
-1.55889580338578,-1.4718511944185728,-1.5988128208319978
0.293357524534385,-0.017163524862572,0.1962879231041168
-0.533039269917631,0.6840598030725851,-0.4985511669946693
-2.07097778808466,-1.0139589402725524,-1.9623153766887296
-1.6776279615663,-0.5088311836592025,-1.5515496461773
-1.88231299756595,-0.2466527398751718,-1.6764773967373805
-0.524725868999884,0.1101922380381822,-0.367961052974897
-1.28662435476291,-0.3334142444557753,-1.102500926900893
-0.0864357514060226,-0.0621099547054746,-0.1404721130901879
-0.665611566542187,-0.2241214828263679,-0.6427083814617209
-0.0193444116984643,-0.6140288448671716,-0.1641896513498488
-0.400697694035686,-0.6515474198308425,-0.5039500491093465
0.208706849635551,-0.0056406560313979,0.296917373772362
-0.597300580760419,-0.2247927939629476,-0.6032246250628326
-0.408729241504926,-0.4163600286477572,-0.4565249326141374
-0.233361280907044,-0.7610331640414582,-0.1599557618402015
0.596710423790681,0.4015905053961326,0.3521518542636723
0.943775401763872,-0.160207215869949,0.751055389563859
0.180028243734679,-0.4414674672824551,0.1073698240816015
-1.76524141146646,-1.848508894205717,-1.8571640324607208
-2.04348764929838,-0.3688950921494,-1.9811775077270664
-1.25832829836894,-1.4754898510340573,-1.2205697164560436
-0.314709277438295,-0.7787701182722698,-0.342064214744579
-0.675513417314037,-0.7692663254380923,-0.7399153370726588
-0.637305507673086,-0.2345857763507599,-0.7227730712460316
-0.06401477658802,-0.6133332404788082,-0.2738107175469861
-0.249144374078343,-0.132831362614622,-0.3042686190131812
-0.218722355529537,-0.6159901758569049,-0.3150037023874898
-0.320787881445019,-0.3563468632478552,-0.2875713039370852
-0.867920716444657,-0.513432083531757,-0.8444902252058237
-0.508364959763109,-0.642991558445529,-0.5114704965971149
0.133961003531366,-0.3158522691137041,0.0519900251043958
-0.865473502066632,-1.0420862860637063,-0.9531016920791906
-0.866433280945825,-0.5491921075356104,-0.7653405668884952
-1.40620126079501,-0.3250534797284736,-1.4984378439671222
-1.60148578250176,-1.0516387859997962,-1.6298441853919126
0.743325472979668,0.1942830592461475,0.6398994609735329
-1.13292991886649,0.2217796964792604,-0.8910792317323624
-0.0603463141920247,-0.345218015390852,-0.0716640639858675
0.27562141964589,-0.2510057143835483,0.2871870239232904
-0.0810020375031156,-0.5321099154118405,-0.0025226142964325
-0.23591330771756,-0.1808885258492309,-0.1420350005082419
0.218755060810766,0.0637270867188943,0.1104712140015328
-0.335402458188466,-0.5504157839831614,-0.3569274520977006
-3.13884703396148,-0.7147126710458913,-2.944521455345538
-0.457693752642754,-0.7053769636730609,-0.3805463556201627
-0.0437642843659548,0.6707007081835606,0.0539728366323685
-0.071863540352994,-0.1397005638096657,-0.2385933714459651
-0.648816243561621,-1.0297434443540616,-0.6756947067026225
0.261267721192176,-0.2294299134636755,0.0971141901712264
-0.486196344999643,-0.1664131417307445,-0.2706962109387706
-2.17505655267266,-0.8023019021528107,-1.9252089101509915
-2.2580858828649,-0.4574295486472609,-2.1559644290150444
-2.02242723569912,-0.13690736361319,-1.5138551823755428
0.0849016696905389,0.1109246602547823,0.108050509015812
0.274208193724665,-0.1361192111162447,0.3148041638948175
-0.7580372591422,-0.6250422477918209,-0.7065753946716634
-0.313190676953149,0.3161867905349511,-0.24342932226286
2.11254349804339,1.1988019753881742,2.064617865293328
0.0434633664871878,0.0917609341402103,-0.0528447230258632
1.57125039463299,0.5020023330327905,1.551503826686072
-1.22243265251347,-0.705873889735777,-1.078975904862718
-2.60029834642724,-0.6830979435217625,-2.553457712393534
-0.234047400104604,-0.7958086171488379,-0.4508828488783445
-0.411028098611688,-0.3189116380600703,-0.2916174820407179
0.32613006361094,-0.2500516729789705,0.1858622767498188
-0.257322575340109,-0.0167463854583745,-0.1982499109485198
-1.69318859753079,0.1757164537182015,-1.8088341528925185
0.238703378247933,0.0402356472852612,0.2317119690280052
-0.195830395937309,0.0905016671103322,-0.1537587788510978
-0.683247456256981,0.0932318923847448,-0.559481644119441
-2.91574490356346,-1.1288285531765825,-2.9916182043559707
-1.34480353026879,-0.4975988101244058,-1.1928076386455613
-0.634026922689179,0.0234882113788775,-0.6406443572980431
-0.468178274282124,0.5396781353382675,-0.380789240685448
1.20102473583828,0.1995365859782486,1.1368973594300742
-0.0888481355477691,-0.2200004710643378,-0.1549765794335137
0.449598954524448,0.2885104419831272,0.537987544943201
-0.691306993811291,-0.6148340486211266,-0.7591009048061199
0.69019945588132,0.7630219861743048,0.8568201943029656
-0.192160736111639,0.1523002627251737,-0.2268535724422329
-1.19413548662922,-0.0088157221984088,-1.1804670914632776
-0.237020702109214,-0.8377546006663172,-0.368885557760598
0.497770260702151,0.1339195629538946,0.4530362900782915
-0.0834111435102094,-0.1432533392463371,0.0158476719549675
-2.62415685997889,-1.2941992805259956,-2.50670958754075
-0.143023268484176,-0.3591142128494837,-0.3504652355038879
1.03447785091051,-0.1113158534076382,1.0424957111428044
0.997177243993476,0.669100932569934,1.0280799406677743
1.93387671393701,0.7290253122039566,1.853204841073138
-0.696922521851605,-0.4781844636481717,-0.7896239733700474
-0.877217485025073,-1.637845565659455,-0.8911490413843499
-0.0204580092727001,0.1629389069150975,-0.0447360506052212
0.832168937935943,0.4513018309144742,0.7787826144887102
0.207534178547504,0.0003541721022338,0.0827810188944817
-0.697384272190439,-0.6858037003281758,-0.8602325846498928
-0.220610818532878,0.0335367312581562,-0.122271464660903
0.0425071362890333,-0.1721304485540409,-0.0041900765463066
1.32606488361064,0.4288234664870872,1.2120727817380343
-0.508188815530835,-1.2585080829689024,-0.5505256943255264
-0.126849973285501,-0.3629941996544815,-0.0948385924408155
-0.216825507441745,-0.4860220527097982,-0.2022455797024148
-0.472985183559973,-0.3693004856712485,-0.367669069255989
-1.51488943024781,-1.2620233434315835,-1.5570946245183277
0.310925139099629,0.0831443643447694,0.1797667799247941
0.581195481277614,0.226616542346656,0.5992841631902603
0.0400659311192862,-0.3963829930690811,-0.0732708452698932
0.508740741425078,0.4127198125328529,0.3533393152311865
-0.421513555651695,-0.3867358935952067,-0.3869038343229697
-0.534280075936754,-0.8946313793883651,-0.596977365104804
-0.647808105436877,-0.4645238487262312,-0.6211953969812547
-1.48477196795514,-0.6461455448386729,-1.3266451551912122
-0.925203709882464,-0.411494928368996,-0.8798773993091229
-0.485153497590792,0.3716501943691306,-0.2593618235709271
0.926415253825003,0.4318098989406904,0.9160761360124652
-1.94793678449824,-0.4907233128312277,-1.947696852725608
-0.669703706827575,-1.1061872501002583,-0.6970290484863209
-1.59092346810935,0.0769890731808236,-1.3075513762657902
-0.568529696422595,-0.7792775622045817,-0.7512901838539499
1.11560610197148,-0.1028912690198584,0.9615761038869136
2.19128687772719,0.6304037229609379,2.0289529200961223
0.145076096798424,0.3121505844654564,0.1672790845577437
0.245919397624026,0.4946103421534457,0.2693889696425109
0.263716340419345,-0.1465862984532321,0.4031175310989404
-0.23643235624638,0.112049686675467,-0.1363695803598639
-0.418885922037021,-0.6655364785966407,-0.5061614301818682
0.631647852271837,0.5654535075221266,0.6368190188666365
0.171488456288346,0.4989189324592779,0.0950744635238017
-1.23744304757967,-0.3444809552418837,-1.1409498147155843
-0.325271063959514,-0.0862853628274858,-0.1500158099455086
-1.0791811029683,-1.5558393875129208,-1.0859673805855523
-0.615705318971816,0.1159876456937255,-0.5692745128857816
-0.63268461982592,-1.0693460067895932,-0.7727485308558544
-1.17200697227813,-0.7542688443428724,-1.2019361487897002
-0.614987033565542,-0.6605311564758078,-0.6539316043843506
-0.730931207980583,-0.6585475066748507,-0.6682022642994649
0.883789546976854,0.3236479077587489,0.8683333029976747
0.176480602493644,-0.0759265242719912,0.2270953018314742
0.465720868176088,-0.0959566108243175,0.2992146848883363
0.816637498526964,0.1593844368184341,0.6513954898732575
-1.33345759122268,-0.4489799188039047,-1.2067449074708405
-1.34456626913,-0.7463624177598215,-1.3000919452434587
0.790274797824272,0.0686831194429662,0.76932947403623
-0.0694700365277831,0.6244070522356587,-0.0364888495305884
-0.519466419480453,0.0181828825852615,-0.541930406945424
-1.05070474296674,-0.1593735614585705,-0.941096406876612
-1.41244434667013,-0.0148591750972846,-1.4408318071888466
-0.414649574897609,-0.4758025245214093,-0.4112363860037369
0.707242370718506,1.0017145186518666,0.7666320155838522
0.288488722625601,0.1584199768085948,0.2352916226508994
0.753064663609376,0.6861987708050842,0.6864264727297795
-0.582409438048278,0.1091811363684425,-0.5920354117349163
-0.58623689692755,-0.616431355923188,-0.5931435791513617
-0.483180017638001,-0.6351406503254936,-0.534942754654238
0.532966352587525,0.5120770977563077,0.6439316109695317
-0.557412558452065,-0.804862745345223,-0.589789575500414
-0.544507604476765,-0.117059703304162,-0.3880916174340501
1.07318612572869,0.8851941777743046,0.9335111087539903
0.514798457806271,-0.1309394266884102,0.5875029588928122
0.328825465797143,-0.8527886797752388,0.2824514085028676
0.0647098234788807,0.1247822357924881,0.1587923119386084
-1.24870227079325,-1.0868800472007436,-1.1722254225442263
-1.57584795908101,-1.5022905509150035,-1.617098502950112
-0.361355671057097,-0.1552282046572713,-0.3265227663908098
-0.332567735636637,-0.682528393455742,-0.4595118706410964
-0.499913371888799,-0.5168729683628812,-0.5302085888057155
-0.423061966407571,-0.0238369097174395,-0.4495757748790396
-0.405358925443057,-0.3451462412829512,-0.2771603283039299
-0.159927709543912,-0.4355001586475757,-0.2345450557200574
-0.355667371955131,-0.3307182323220336,-0.413183629451898
-1.01005313323232,-0.6492090863245417,-0.8541733811353247
0.142928421431799,-0.2040917193335251,0.2633079094742531
-0.188892901064109,-0.8811575591327213,-0.1155401184555849
0.75870493888813,-0.0024550148794173,0.7557172964276446
-0.361554470217321,-0.4312306738744939,-0.4374837976042598
-1.02923135338722,-0.7401688874421284,-1.0080307637472592
0.810186596621857,-0.3584237577866257,0.8631515398189589
-0.415742516271512,-1.1181779464535615,-0.4210852393631158
-1.41062017269091,-1.4203298778299644,-1.413029739933045
-1.28700709509551,-1.324132792274545,-1.2660763152761154
-0.320668726269556,-0.5096105565452238,-0.4907424093470645
0.671255259513107,-0.5206813734154969,0.3688344576327954
0.382043207475058,-0.0969350770172145,0.2467473872521306
0.904270880029236,0.238244698305543,0.7403798065760587
-0.285745413469558,-0.1351010096994828,-0.3165320749237823
-0.919251679006889,-0.4689126419307325,-0.982716159593173
0.136721816072687,-0.0510477593984511,0.1597458627978612
-0.12100256527806,-0.4594216352660957,-0.1228314690804059
-0.263664237847855,-0.6681481376322741,-0.2046912109761954
-0.276762820411534,-0.3042082101694464,-0.263612514297469
-1.34716418248954,-0.6961609731109273,-1.1152814085371283
0.786892001960991,0.4728020816055178,1.0017451428820965
0.329430072839858,-0.1589567627438149,0.207673829633223
2.23561829698666,0.5681331910277133,2.238478071970498
-0.346278366237604,-0.1982292282228327,-0.3428315516108783
0.932102466794522,0.0473213587197802,0.9664081358160396
-0.141601681487978,-0.8783564680147066,-0.3320245227253545
-1.35657605624874,-0.3398306571002034,-1.3444819794372882
0.298473467215518,0.3820705631881662,0.3346916364536802
0.367296134435607,-0.4124938168900328,0.1326851522843486
-1.16254352081613,-1.0737392437999134,-1.2108917169928268
-0.645087649012968,-1.0740067786884495,-0.795341461473082
-0.486259936113672,-0.2219075782094145,-0.5966018519342121
-0.0583015146032793,-0.1322136886258526,-0.1339609311504903
-0.628150239655984,-0.4989794108928865,-0.6821067216999839
-0.391865124436798,-0.4891224543524656,-0.3105187738002894
-0.409472262812948,-0.3364730233576358,-0.4654918355037972
0.0962022260700478,0.0534845755251077,-0.0070669214610453
-0.107559894803519,-0.665699133245444,-0.1567291788189803
-1.2977870537033,-0.6180582932465531,-1.058307174550448
0.31408333382473,-0.8371019843877934,0.4198237877725871
-0.781648545959573,-0.8387765379147382,-0.6757359825873293
0.825083849923137,0.8757165338338697,0.7818198678567629
-0.964830881761992,-0.2864016230637929,-0.791599541083126
2.08541186790885,0.6214258152681796,1.9481179475116648
-0.785594954694267,-0.9316524740763348,-0.882370725987512
-2.05698874891736,-0.7759179913759744,-2.018264804261864
-0.550482257190505,0.763644335615147,-0.3422675026919116
-0.255990079553228,-0.8511803692726513,-0.4444769344111715
0.357511428835089,0.1866885971134631,0.2667071653333689
-1.27210295885416,-0.2913107372410342,-1.181364828789231
-1.08542589837421,-0.306282509965607,-0.95584246142356
0.846375819454782,0.8385112539145343,0.8592987457274361
-0.624375484353916,-0.1777914740415599,-0.7508297835519715
-0.599860494302238,-0.9778423849940024,-0.6771259751437007
0.509820452660005,0.5414425116216925,0.4739742776650037
0.252051661749084,0.4585080353190646,0.1441487010580397
-0.952069689411261,-0.6045636522310593,-0.9017274277031404
-1.36228897757478,-1.0708587923678352,-1.3896028187405334
-0.299872410877851,-0.2711507486527509,-0.4387700382345749
-0.333064586406212,-0.4237049388148837,-0.2699009107236223
-0.0892856665504343,0.0319606624733583,-0.2179132390853846
0.568560402789566,0.2416297928061794,0.4780032722475187
-1.04285573539167,-0.170074821759452,-1.092035705317656
-0.723418394104659,-0.779673117221355,-0.7266841881109123
-0.446575865524857,-0.7369812491633732,-0.5058891140459889
0.44272244633631,0.6585292398476458,0.4978589600525696
0.134929009962446,-0.68834596393504,0.1927132614848175
-0.765006793508347,-0.5430395436571647,-0.6898840153683157
-0.297368639794257,-0.3675852952083846,-0.3437407523844036
0.610881449095975,0.263594912805785,0.6722960472265456
-0.495101325163476,0.0960656819245864,-0.5734695674392647
0.738580652485063,0.2542889165034983,0.6601754591144047

